Concurrent Scheduling of High-Level Parallel Programs on Multi-GPU Systems

Parallel programming models can encourage performance portability by moving the responsibility for work assignment and data distribution from the programmer to a runtime system. However, analyzing the resulting implicit memory allocations, coherence operations and their interdependencies can quickly introduce delays into the latency-sensitive execution pipeline of a distributed-memory application. In this paper, we show how graph-based intermediate representations help moving such scheduling work out of the critical path. In the context of SYCL programs distributed onto accelerator clusters, we introduce the instruction graph, a low-level representation that preserves full concurrency between memory management, data transfers, MPI peer-to-peer communication and kernel invocation. Through integration within the Celerity runtime, we demonstrate how instruction-graph scheduling enables a system architecture that performs this analysis concurrently with execution. Using a scheduler lookahead mechanism, we further detect changing access patterns to optimize memory allocation in the presence of virtualized buffers. We show the effectiveness of our method through strong-scaling benchmarks with multiple Celerity applications on up to 128 GPUs in a production cluster.

==> profile/nbody/profile.executor.csv <==
start,stop,tag
3202604588511594,3202604589774615,execute
3202604589798544,3202604589799681,execute
3202604589817046,3202604589817421,execute
3202604593632799,3202604625596723,execute
3202605630263366,3202605856076489,execute
3202605859166299,3202605859506078,execute
3202605859518763,3202605861993777,execute
3202605862002083,3202605862121821,execute
3202605862135065,3202605862138674,execute
3202605862152796,3202605862467112,execute


==> profile/nbody/profile.runtime.csv <==
start,stop,tag
3202604589780518,3202604593499087,user
3202604625712621,3202605631231049,user
3202605856167609,3202605859012533,user
3202605859508062,3202605859510444,user
3202605861989780,3202605861992295,user
3202605862124565,3202605862125164,user
3202605862140852,3202605862142548,user


==> profile/nbody/profile.scheduler.csv <==
start,stop,tag
3202604506178656,3202604506207459,cdag
3202604506209591,3202604506250614,idag
3202604593452129,3202604593510229,cdag
3202604593510950,3202604593539038,cdag
3202604593539122,3202604593671767,idag
3202604593671959,3202604593673309,cdag
3202604593673381,3202604593675025,idag
3202605630229143,3202605630242406,cdag
3202605630242494,3202605630259197,idag
3202605630259913,3202605630264202,cdag
3202605630264234,3202605630270667,idag
3202605630270766,3202605630274531,cdag
3202605630274562,3202605630280620,idag
3202605630280660,3202605630284397,cdag
3202605630284431,3202605630289963,idag
3202605630289990,3202605630290825,cdag
3202605630290852,3202605630291770,idag
3202605630297613,3202605630301220,cdag
3202605630301247,3202605630305888,idag
3202605630305915,3202605630309384,cdag
3202605630309411,3202605630313701,idag
3202605630313727,3202605630316372,cdag
3202605630316427,3202605630320807,idag
3202605630320835,3202605630323583,cdag
3202605630323610,3202605630327982,idag
3202605630328018,3202605630328716,cdag
3202605630328742,3202605630331168,idag
3202605630331724,3202605630336526,cdag
3202605630336552,3202605630342132,idag
3202605630342160,3202605630344828,cdag
3202605630344855,3202605630348883,idag
3202605630348910,3202605630351404,cdag
3202605630351430,3202605630355582,idag
3202605630358523,3202605630361135,cdag
3202605630361161,3202605630364955,idag
3202605630364982,3202605630365500,cdag
3202605630365554,3202605630366547,idag
3202605630366573,3202605630369424,cdag
3202605630369450,3202605630373612,idag
3202605630373647,3202605630376018,cdag
3202605630376045,3202605630380013,idag
3202605630380040,3202605630382583,cdag
3202605630382660,3202605630386602,idag
3202605630386629,3202605630389347,cdag
3202605630389373,3202605630393332,idag
3202605630393358,3202605630393661,cdag
3202605630393687,3202605630394499,idag
3202605630394525,3202605630397384,cdag
3202605630397410,3202605630403045,idag
3202605630403072,3202605630405379,cdag
3202605630405405,3202605630412349,idag
3202605630412377,3202605630414720,cdag
3202605630414745,3202605630418698,idag
3202605630418726,3202605630421217,cdag
3202605630421244,3202605630425147,idag
3202605630425175,3202605630425532,cdag
3202605630425575,3202605630426423,idag
3202605630426449,3202605630429344,cdag
3202605630429370,3202605630433426,idag
3202605630436216,3202605630438636,cdag
3202605630438663,3202605630442635,idag
3202605630442662,3202605630444788,cdag
3202605630444852,3202605630449170,idag
3202605630449197,3202605630451490,cdag
3202605630451517,3202605630455606,idag
3202605630457929,3202605630458384,cdag
3202605630458410,3202605630459296,idag
3202605630459331,3202605630461584,cdag
3202605630461611,3202605630465843,idag
3202605630465869,3202605630467833,cdag
3202605630467859,3202605630471955,idag
3202605630471995,3202605630474159,cdag
3202605630474186,3202605630480151,idag
3202605630480178,3202605630482356,cdag
3202605630482382,3202605630486193,idag
3202605630486222,3202605630486555,cdag
3202605630486581,3202605630487520,idag
3202605630487546,3202605630490277,cdag
3202605630490305,3202605630494171,idag
3202605630494198,3202605630496797,cdag
3202605630496824,3202605630500776,idag
3202605630500805,3202605630503307,cdag
3202605630503366,3202605630507247,idag
3202605630507274,3202605630509456,cdag
3202605630509483,3202605630513259,idag
3202605630513302,3202605630513630,cdag
3202605630514882,3202605630515743,idag
3202605630515770,3202605630518368,cdag
3202605630518394,3202605630524554,idag
3202605630524582,3202605630526915,cdag
3202605630526942,3202605630530937,idag
3202605630530965,3202605630533246,cdag
3202605630533273,3202605630537419,idag
3202605630537445,3202605630539891,cdag
3202605630539918,3202605630545313,idag
3202605630545340,3202605630545681,cdag
3202605630545708,3202605630546647,idag
3202605630546673,3202605630548915,cdag
3202605630548941,3202605630553016,idag
3202605630553045,3202605630555227,cdag
3202605630555254,3202605630559134,idag
3202605630559161,3202605630561465,cdag
3202605630561531,3202605630565500,idag
3202605630565526,3202605630567591,cdag
3202605630567618,3202605630571813,idag
3202605630571843,3202605630572312,cdag
3202605630572338,3202605630573391,idag
3202605630573418,3202605630576555,cdag
3202605630576582,3202605630580448,idag
3202605630580475,3202605630582707,cdag
3202605630582735,3202605630586842,idag
3202605630587422,3202605630589593,cdag
3202605630589619,3202605630593694,idag
3202605630593756,3202605630596180,cdag
3202605630596207,3202605630600183,idag
3202605630600212,3202605630600518,cdag
3202605630600545,3202605630601369,idag
3202605630601395,3202605630604055,cdag
3202605630604083,3202605630609622,idag
3202605630609649,3202605630611857,cdag
3202605630611884,3202605630615934,idag
3202605630615961,3202605630618315,cdag
3202605630618390,3202605630622410,idag
3202605630622438,3202605630624933,cdag
3202605630624959,3202605630628857,idag
3202605630628929,3202605630629493,cdag
3202605630629519,3202605630630757,idag
3202605630630783,3202605630633634,cdag
3202605630633660,3202605630638951,idag
3202605630642201,3202605630644773,cdag
3202605630644800,3202605630648695,idag
3202605630648721,3202605630650939,cdag
3202605630650967,3202605630655142,idag
3202605630655169,3202605630657408,cdag
3202605630657434,3202605630661873,idag
3202605630661901,3202605630662236,cdag
3202605630662263,3202605630663129,idag
3202605630663155,3202605630665886,cdag
3202605630665912,3202605630670115,idag
3202605630670143,3202605630672273,cdag
3202605630672300,3202605630677934,idag
3202605630677960,3202605630680487,cdag
3202605630680550,3202605630684513,idag
3202605630684540,3202605630686961,cdag
3202605630686988,3202605630690895,idag
3202605630690923,3202605630691228,cdag
3202605630691254,3202605630692271,idag
3202605630692297,3202605630695299,cdag
3202605630695325,3202605630701892,idag
3202605630701919,3202605630704267,cdag
3202605630704294,3202605630708286,idag
3202605630708315,3202605630710546,cdag
3202605630710573,3202605630714548,idag
3202605630714574,3202605630716971,cdag
3202605630716998,3202605630721001,idag
3202605630721028,3202605630721369,cdag
3202605630721425,3202605630722337,idag
3202605630722363,3202605630725173,cdag
3202605630725199,3202605630729501,idag
3202605630729527,3202605630733389,cdag
3202605630733416,3202605630737348,idag
3202605630737375,3202605630739796,cdag
3202605630739839,3202605630744900,idag
3202605630744926,3202605630747243,cdag
3202605630747269,3202605630751235,idag
3202605630751262,3202605630751637,cdag
3202605630751663,3202605630752651,idag
3202605630752677,3202605630755411,cdag
3202605630755438,3202605630762001,idag
3202605630762036,3202605630764487,cdag
3202605630764516,3202605630770742,idag
3202605630772197,3202605630774699,cdag
3202605630774726,3202605630778615,idag
3202605630778642,3202605630780772,cdag
3202605630780800,3202605630784731,idag
3202605630784758,3202605630785069,cdag
3202605630785095,3202605630786088,idag
3202605630786114,3202605630788831,cdag
3202605630788858,3202605630792606,idag
3202605630792633,3202605630795201,cdag
3202605630795228,3202605630799196,idag
3202605630799224,3202605630801522,cdag
3202605630801633,3202605630805979,idag
3202605630806005,3202605630808145,cdag
3202605630808172,3202605630813345,idag
3202605630813372,3202605630813758,cdag
3202605630813784,3202605630814708,idag
3202605630815356,3202605630818137,cdag
3202605630818164,3202605630821983,idag
3202605630822011,3202605630824099,cdag
3202605630824127,3202605630828196,idag
3202605630828224,3202605630830502,cdag
3202605630830641,3202605630834536,idag
3202605630834563,3202605630836739,cdag
3202605630836802,3202605630840850,idag
3202605630840879,3202605630841160,cdag
3202605630841187,3202605630842147,idag
3202605630842174,3202605630844850,cdag
3202605630844878,3202605630848791,idag
3202605630848818,3202605630851245,cdag
3202605630851272,3202605630855107,idag
3202605630855137,3202605630857432,cdag
3202605630857549,3202605630861544,idag
3202605630861571,3202605630863793,cdag
3202605630863821,3202605630867959,idag
3202605630867986,3202605630870007,cdag
3202605630870034,3202605630870966,idag
3202605630870992,3202605630873789,cdag
3202605630873816,3202605630880419,idag
3202605630880445,3202605630882692,cdag
3202605630882718,3202605630886934,idag
3202605630886962,3202605630888966,cdag
3202605630888993,3202605630894633,idag
3202605630894660,3202605630896952,cdag
3202605630896979,3202605630900828,idag
3202605630900855,3202605630901227,cdag
3202605630901287,3202605630902195,idag
3202605630902221,3202605630904663,cdag
3202605630904691,3202605630908698,idag
3202605630908726,3202605630910716,cdag
3202605630910742,3202605630914728,idag
3202605630914756,3202605630917308,cdag
3202605630917364,3202605630921304,idag
3202605630921330,3202605630923325,cdag
3202605630923352,3202605630927494,idag
3202605630927523,3202605630927813,cdag
3202605630927840,3202605630928814,idag
3202605630928840,3202605630931509,cdag
3202605630931537,3202605630935389,idag
3202605630935416,3202605630937376,cdag
3202605630937403,3202605630942884,idag
3202605630942912,3202605630945052,cdag
3202605630945079,3202605630949270,idag
3202605630949297,3202605630951688,cdag
3202605630951715,3202605630955780,idag
3202605630955809,3202605630956143,cdag
3202605630956170,3202605630957133,idag
3202605630957159,3202605630961134,cdag
3202605630961161,3202605630964918,idag
3202605630964945,3202605630967008,cdag
3202605630967036,3202605630970854,idag
3202605630970881,3202605630973227,cdag
3202605630973253,3202605630977226,idag
3202605630977253,3202605630979653,cdag
3202605630979679,3202605630983475,idag
3202605630983505,3202605630983866,cdag
3202605630983892,3202605630984871,idag
3202605630984897,3202605630987753,cdag
3202605630987779,3202605630993045,idag
3202605630993072,3202605630995319,cdag
3202605630995346,3202605630999243,idag
3202605630999270,3202605631006149,cdag
3202605631006176,3202605631011461,idag
3202605631011489,3202605631014175,cdag
3202605631014204,3202605631018160,idag
3202605631018189,3202605631018561,cdag
3202605631018589,3202605631019475,idag
3202605631031385,3202605631034308,cdag
3202605631034336,3202605631038404,idag
3202605631038431,3202605631040510,cdag
3202605631040536,3202605631044714,idag
3202605631044742,3202605631046865,cdag
3202605631046893,3202605631050988,idag
3202605631051015,3202605631053048,cdag
3202605631053075,3202605631056916,idag
3202605631056946,3202605631057284,cdag
3202605631057312,3202605631058267,idag
3202605631058293,3202605631061083,cdag
3202605631061110,3202605631064865,idag
3202605631064892,3202605631067133,cdag
3202605631067160,3202605631071255,idag
3202605631071284,3202605631073449,cdag
3202605631073475,3202605631077357,idag
3202605631077383,3202605631079624,cdag
3202605631079651,3202605631084643,idag
3202605631084670,3202605631085119,cdag
3202605631085146,3202605631086026,idag
3202605631086053,3202605631088658,cdag
3202605631088684,3202605631092495,idag
3202605631092522,3202605631094671,cdag
3202605631094699,3202605631098677,idag
3202605631098706,3202605631101050,cdag
3202605631101076,3202605631105006,idag
3202605631105033,3202605631107359,cdag
3202605631107385,3202605631111086,idag
3202605631111115,3202605631111475,cdag
3202605631111526,3202605631112420,idag
3202605631112448,3202605631115426,cdag
3202605631115453,3202605631121122,idag
3202605631121149,3202605631123318,cdag
3202605631123346,3202605631127350,idag
3202605631127379,3202605631129807,cdag
3202605631129833,3202605631133745,idag
3202605631133771,3202605631136032,cdag
3202605631136058,3202605631140024,idag
3202605631140051,3202605631140362,cdag
3202605631140388,3202605631141258,idag
3202605631144713,3202605631147418,cdag
3202605631147446,3202605631152696,idag
3202605631152722,3202605631154861,cdag
3202605631154888,3202605631158715,idag
3202605631158744,3202605631161389,cdag
3202605631161440,3202605631165380,idag
3202605631165407,3202605631167881,cdag
3202605631167907,3202605631171566,idag
3202605631171595,3202605631171942,cdag
3202605631171993,3202605631172916,idag
3202605631172943,3202605631175385,cdag
3202605631175413,3202605631179290,idag
3202605631179317,3202605631181532,cdag
3202605631181559,3202605631185455,idag
3202605631185483,3202605631187661,cdag
3202605631187687,3202605631191755,idag
3202605631191782,3202605631194186,cdag
3202605631194213,3202605631198038,idag
3202605631198066,3202605631198338,cdag
3202605631198364,3202605631199400,idag
3202605631199426,3202605631202085,cdag
3202605631202112,3202605631205971,idag
3202605631205998,3202605631208173,cdag
3202605631208199,3202605631213399,idag
3202605631213426,3202605631215922,cdag
3202605631215948,3202605631219760,idag
3202605631219787,3202605631221819,cdag
3202605631221846,3202605631225760,idag
3202605631225789,3202605631226096,cdag
3202605631226123,3202605631227032,idag
3202605631227058,3202605631229290,cdag
3202605631229316,3202605631235120,idag
3202605631235147,3202605631237521,cdag
3202605631237548,3202605631241287,idag
3202605631241315,3202605631243450,cdag
3202605631243476,3202605631247537,idag
3202605631247564,3202605631249903,cdag
3202605631249930,3202605631253648,idag
3202605631253677,3202605631254050,cdag
3202605631254077,3202605631254963,idag
3202605631254990,3202605631257686,cdag
3202605631257715,3202605631261573,idag
3202605631261600,3202605631263657,cdag
3202605631263683,3202605631267571,idag
3202605631267600,3202605631269705,cdag
3202605631270847,3202605631276515,idag
3202605631276541,3202605631278696,cdag
3202605631278723,3202605631282583,idag
3202605631282612,3202605631282933,cdag
3202605631282959,3202605631283846,idag
3202605631283873,3202605631286721,cdag
3202605631286748,3202605631290517,idag
3202605631290543,3202605631292703,cdag
3202605631292730,3202605631296783,idag
3202605631296811,3202605631298940,cdag
3202605631298967,3202605631302818,idag
3202605631302845,3202605631305057,cdag
3202605631305084,3202605631309039,idag
3202605631309067,3202605631309376,cdag
3202605631309427,3202605631310359,idag
3202605631310385,3202605631313385,cdag
3202605631313412,3202605631317305,idag
3202605631317332,3202605631319910,cdag
3202605631319936,3202605631323687,idag
3202605631323717,3202605631325984,cdag
3202605631326011,3202605631330025,idag
3202605631330051,3202605631332458,cdag
3202605631332486,3202605631336381,idag
3202605631336409,3202605631336781,cdag
3202605631336808,3202605631337779,idag
3202605631337806,3202605631340476,cdag
3202605631340503,3202605631345804,idag
3202605631345830,3202605631348046,cdag
3202605631348075,3202605631355320,idag
3202605631355348,3202605631357549,cdag
3202605631357577,3202605631361923,idag
3202605631361951,3202605631365851,cdag
3202605631365878,3202605631369758,idag
3202605631369786,3202605631370117,cdag
3202605631370143,3202605631371115,idag
3202605631371140,3202605631373742,cdag
3202605631373768,3202605631377562,idag
3202605631377589,3202605631379629,cdag
3202605631379656,3202605631383791,idag
3202605631383819,3202605631385896,cdag
3202605631385922,3202605631389920,idag
3202605631389946,3202605631392256,cdag
3202605631392282,3202605631396274,idag
3202605631396302,3202605631396610,cdag
3202605631396636,3202605631397605,idag
3202605631397632,3202605631400477,cdag
3202605631400506,3202605631404513,idag
3202605631404541,3202605631406550,cdag
3202605631406577,3202605631410678,idag
3202605631410707,3202605631412873,cdag
3202605631412900,3202605631418024,idag
3202605631418049,3202605631420607,cdag
3202605631420633,3202605631424409,idag
3202605631424436,3202605631424753,cdag
3202605631424779,3202605631425670,idag
3202605631425696,3202605631427937,cdag
3202605631427964,3202605631431954,idag
3202605631431980,3202605631434248,cdag
3202605631434277,3202605631438275,idag
3202605631438303,3202605631440377,cdag
3202605631440403,3202605631444405,idag
3202605631444431,3202605631446679,cdag
3202605631446705,3202605631450561,idag
3202605631450590,3202605631450986,cdag
3202605631451012,3202605631451929,idag
3202605631451955,3202605631454578,cdag
3202605631454605,3202605631460843,idag
3202605631460870,3202605631462979,cdag
3202605631463005,3202605631467037,idag
3202605631467064,3202605631469333,cdag
3202605631469360,3202605631473100,idag
3202605631473127,3202605631475375,cdag
3202605631475402,3202605631482170,idag
3202605631482197,3202605631484254,cdag
3202605631484280,3202605631485124,idag
3202605631485149,3202605631487744,cdag
3202605631487770,3202605631491761,idag
3202605631491789,3202605631493945,cdag
3202605631493972,3202605631497940,idag
3202605631497968,3202605631500488,cdag
3202605631500514,3202605631504259,idag
3202605631504285,3202605631506244,cdag
3202605631506271,3202605631510204,idag
3202605631510232,3202605631510657,cdag
3202605631510684,3202605631511597,idag
3202605631513534,3202605631516037,cdag
3202605631516066,3202605631519843,idag
3202605631519870,3202605631521918,cdag
3202605631521945,3202605631525888,idag
3202605631525916,3202605631528090,cdag
3202605631528116,3202605631532131,idag
3202605631532158,3202605631534186,cdag
3202605631534212,3202605631538272,idag
3202605631538300,3202605631538605,cdag
3202605631538657,3202605631539514,idag
3202605631539541,3202605631542348,cdag
3202605631542374,3202605631548016,idag
3202605631548043,3202605631550212,cdag
3202605631550237,3202605631554226,idag
3202605631554255,3202605631556421,cdag
3202605631556447,3202605631560401,idag
3202605631560427,3202605631562758,cdag
3202605631562784,3202605631566892,idag
3202605631566920,3202605631567357,cdag
3202605631567384,3202605631568397,idag
3202605631568423,3202605631572565,cdag
3202605631572592,3202605631577708,idag
3202605631577734,3202605631579780,cdag
3202605631579807,3202605631583795,idag
3202605631583824,3202605631585840,cdag
3202605631585866,3202605631589888,idag
3202605631589914,3202605631592123,cdag
3202605631592149,3202605631596076,idag
3202605631596105,3202605631596411,cdag
3202605631596452,3202605631597298,idag
3202605631597326,3202605631599780,cdag
3202605631599807,3202605631604101,idag
3202605631604127,3202605631606159,cdag
3202605631606185,3202605631611564,idag
3202605631612055,3202605631614274,cdag
3202605631614302,3202605631618420,idag
3202605631618447,3202605631620837,cdag
3202605631620863,3202605631626046,idag
3202605631626073,3202605631626466,cdag
3202605631626521,3202605631627420,idag
3202605631627446,3202605631630132,cdag
3202605631630158,3202605631634168,idag
3202605631634196,3202605631636233,cdag
3202605631636260,3202605631640044,idag
3202605631640072,3202605631642156,cdag
3202605631642182,3202605631646139,idag
3202605631646166,3202605631648294,cdag
3202605631648320,3202605631652369,idag
3202605631652395,3202605631652742,cdag
3202605631652769,3202605631653606,idag
3202605631653632,3202605631656530,cdag
3202605631656557,3202605631660466,idag
3202605631660493,3202605631662649,cdag
3202605631662675,3202605631666794,idag
3202605631666821,3202605631669204,cdag
3202605631669231,3202605631675003,idag
3202605631675030,3202605631677161,cdag
3202605631677188,3202605631680825,idag
3202605631680853,3202605631681193,cdag
3202605631681220,3202605631682061,idag
3202605631682087,3202605631684872,cdag
3202605631684899,3202605631690965,idag
3202605631690992,3202605631693231,cdag
3202605631693257,3202605631697075,idag
3202605631697103,3202605631699009,cdag
3202605631699036,3202605631703029,idag
3202605631703055,3202605631705190,cdag
3202605631705215,3202605631709158,idag
3202605631709185,3202605631709491,cdag
3202605631709517,3202605631710370,idag
3202605631710396,3202605631712950,cdag
3202605631713059,3202605631717037,idag
3202605631717064,3202605631719069,cdag
3202605631719097,3202605631723156,idag
3202605631723186,3202605631725365,cdag
3202605631725433,3202605631729265,idag
3202605631729292,3202605631731435,cdag
3202605631731462,3202605631736625,idag
3202605631736652,3202605631736988,cdag
3202605631737014,3202605631737926,idag
3202605631737952,3202605631738881,cdag
3202605631738908,3202605631740709,idag
3202605859015188,3202605859019977,cdag
3202605859020257,3202605859021046,cdag
3202605859021090,3202605859048277,idag
3202605859520040,3202605859520730,cdag
3202605859533685,3202605859534922,idag
3202605861998262,3202605861998722,cdag
3202605861998758,3202605861999713,idag
3202605862130540,3202605862130902,cdag
3202605862130937,3202605862132511,idag
3202605862147471,3202605862147798,cdag
3202605862147838,3202605862150211,idag


==> profile/nbody/profile.start.txt <==
3202605625804535

==> profile/nbody/profile.stop.txt <==
3202605856168935

==> profile/nbody/title.txt <==
$N$-Body, $N=2^{15}$, 100 time steps

==> profile/rsim_large/profile.executor.csv <==
start,stop,tag
3985061175825056,3985061175898756,execute
3985061175953475,3985061175968235,execute
3985061176208664,3985061305084861,execute
3985061305302139,3985061307328438,execute
3985061307603077,3985061546378345,execute
3985061563453821,3985077501093116,execute
3985077505750000,3985077582543025,execute
3985077583040733,3985077583292541,execute
3985077583389561,3985077583397091,execute
3985077593427645,3985077623318900,execute
3985077628776360,3985077689336705,execute
3985077689414564,3985077689421004,execute
3985077689454194,3985077692092379,execute
3985077692123719,3985077692182269,execute
3985077692216519,3985077744870967,execute
3985077744923017,3985077754343265,execute
3985077756207255,3985077775234200,execute


==> profile/rsim_large/profile.runtime.csv <==
start,stop,tag
3985061175928886,3985061175983865,user
3985061305113560,3985061305193630,user
3985061307354138,3985061307378328,user
3985061546409345,3985061559180464,user
3985077501186686,3985077505342083,user
3985077582572605,3985077582926293,user
3985077583320581,3985077583321491,user
3985077583424071,3985077592231422,user
3985077623331420,3985077628156363,user
3985077689362054,3985077689364334,user
3985077689429614,3985077689435154,user
3985077692101719,3985077692105379,user
3985077692189979,3985077692196119,user
3985077744901417,3985077744904887,user
3985077754371395,3985077756155555,user


==> profile/rsim_large/profile.scheduler.csv <==
start,stop,tag
3985060501969806,3985060502011806,cdag
3985060502014986,3985060502056485,idag
3985061176072815,3985061176140654,cdag
3985061176140954,3985061176206054,idag
3985061305200600,3985061305215800,cdag
3985061305223350,3985061305301319,idag
3985061307386248,3985061307414488,cdag
3985061307414568,3985061307612187,idag
3985061546710543,3985061546737413,cdag
3985061546738503,3985061546802433,cdag
3985061546803373,3985061546886842,cdag
3985061546887642,3985061546983962,cdag
3985061546984952,3985061547126211,cdag
3985061547126651,3985061547131711,cdag
3985061547132201,3985061547147111,cdag
3985061547147661,3985061547157601,cdag
3985061547158051,3985061547181751,cdag
3985061547186571,3985061547211540,cdag
3985061547212031,3985061547233780,cdag
3985061547234260,3985061547256460,cdag
3985061547256880,3985061547292670,cdag
3985061547293150,3985061547329730,cdag
3985061547330080,3985061547371959,cdag
3985061547372499,3985061547430899,cdag
3985061547431479,3985061547504989,cdag
3985061547505719,3985061547594868,cdag
3985061547595408,3985061547680818,cdag
3985061547681258,3985061547788367,cdag
3985061547788807,3985061547857467,cdag
3985061547857987,3985061547942236,cdag
3985061547942846,3985061548041846,cdag
3985061548042506,3985061548161515,cdag
3985061548162575,3985061548291745,cdag
3985061548297045,3985061548497353,cdag
3985061548502233,3985061548733222,cdag
3985061548734402,3985061549093780,cdag
3985061549099100,3985061549514778,cdag
3985061549520918,3985061550114474,cdag
3985061550121734,3985061550972959,cdag
3985061550981550,3985061552058414,cdag
3985061552067384,3985061553497596,cdag
3985061553514596,3985061555505985,cdag
3985061555523354,3985061558120630,cdag
3985061558142710,3985061561879939,cdag
3985061561892339,3985061563383191,cdag
3985061563383271,3985061875528674,idag
3985077505371482,3985077505477622,cdag
3985077505479372,3985077505836440,idag
3985077582956603,3985077582974373,cdag
3985077582974473,3985077583061713,idag
3985077583343171,3985077583347671,cdag
3985077583347751,3985077583380921,idag
3985077590814190,3985077590822630,cdag
3985077590822710,3985077593416125,idag
3985077593416685,3985077593440285,cdag
3985077593440435,3985077593494765,idag
3985077628166243,3985077628174833,cdag
3985077628174903,3985077628765970,idag
3985077628766040,3985077628768440,cdag
3985077628768490,3985077628794430,idag
3985077689381654,3985077689384134,cdag
3985077689384185,3985077689406124,idag
3985077689452754,3985077689454694,cdag
3985077689454734,3985077689469934,idag
3985077692117789,3985077692118979,cdag
3985077692124859,3985077692140939,idag
3985077692344818,3985077692346448,cdag
3985077692346518,3985077692351298,idag
3985077744927577,3985077744929947,cdag
3985077744930027,3985077744932757,idag
3985077756187905,3985077756189955,cdag
3985077756190025,3985077756197925,idag


==> profile/rsim_large/profile.start.txt <==
3985061546441655

==> profile/rsim_large/profile.stop.txt <==
3985077501188715

==> profile/rsim_large/title.txt <==
RSim, large room, 1000 time steps

==> profile/rsim_small/profile.executor.csv <==
start,stop,tag
283029694156069,283029695384648,execute
283029695415397,283029695417205,execute
283029695430451,283029695430803,execute
283029695818045,283029739271655,execute
283029743391696,283029745229441,execute
283029745311610,283029758369887,execute
283029769171509,283030117464120,execute
283030136538222,283030180022634,execute
283030180737868,283030180818107,execute
283030180838334,283030180842075,execute
283030181283933,283030199028721,execute
283030199406548,283030207029391,execute
283030207053754,283030207058881,execute
283030207073573,283030208259052,execute
283030208269250,283030208288905,execute
283030208303065,283030210939309,execute
283030210953667,283030211038475,execute
283030211153655,283030211472337,execute


==> profile/rsim_small/profile.runtime.csv <==
start,stop,tag
283029695389123,283029695467562,user
283029739277216,283029743331437,user
283029745232127,283029745257075,user
283029758372954,283029769120286,user
283030117556041,283030136382623,user
283030180028374,283030180599728,user
283030180820451,283030180820854,user
283030180844370,283030181170338,user
283030199124062,283030199311930,user
283030207032503,283030207033259,user
283030207061330,283030207067296,user
283030208260915,283030208263219,user
283030208291950,283030208311135,user
283030210942770,283030210946919,user
283030211041327,283030211141662,user


==> profile/rsim_small/profile.scheduler.csv <==
start,stop,tag
283029620923550,283029620954405,cdag
283029620956677,283029621011267,idag
283029695646415,283029695721371,cdag
283029695721684,283029695825348,idag
283029743334255,283029743346440,cdag
283029743350670,283029743353296,cdag
283029743353384,283029743395001,idag
283029745259989,283029745275074,cdag
283029745275142,283029745313823,idag
283029760053710,283029760068914,cdag
283029760069175,283029760079855,cdag
283029760080032,283029760084857,cdag
283029760085052,283029760095093,cdag
283029760095291,283029760109932,cdag
283029760110297,283029760126600,cdag
283029760126833,283029760141768,cdag
283029760142006,283029760159031,cdag
283029760161462,283029760178401,cdag
283029760178658,283029760196023,cdag
283029760196248,283029760217619,cdag
283029760217903,283029760237215,cdag
283029760237672,283029760263116,cdag
283029760263416,283029760291207,cdag
283029760291447,283029760315119,cdag
283029760315353,283029760337682,cdag
283029760337918,283029760361484,cdag
283029760361721,283029760382969,cdag
283029760383212,283029760401965,cdag
283029760402184,283029760421306,cdag
283029760422278,283029760446060,cdag
283029760446307,283029760467066,cdag
283029760467257,283029760487769,cdag
283029760487954,283029760506387,cdag
283029760508183,283029760528672,cdag
283029760528898,283029760550203,cdag
283029760550407,283029760573562,cdag
283029760573803,283029760597090,cdag
283029760597320,283029760620889,cdag
283029760621085,283029760638877,cdag
283029760639073,283029760653634,cdag
283029760653828,283029760672393,cdag
283029760672619,283029760687545,cdag
283029760687739,283029760705453,cdag
283029760705679,283029760723570,cdag
283029760723746,283029760739744,cdag
283029760739949,283029760756346,cdag
283029760756521,283029760767735,cdag
283029760767931,283029760782217,cdag
283029760782368,283029760791712,cdag
283029760791899,283029760804776,cdag
283029760804966,283029760815325,cdag
283029760815502,283029760825655,cdag
283029760825844,283029760836135,cdag
283029760836299,283029760847041,cdag
283029760847265,283029760859909,cdag
283029760860072,283029760869472,cdag
283029760869662,283029760878541,cdag
283029760878694,283029760886055,cdag
283029760886201,283029760891580,cdag
283029760891764,283029760901300,cdag
283029760901487,283029760910642,cdag
283029760910784,283029760914465,cdag
283029760914648,283029760922085,cdag
283029760922273,283029760929727,cdag
283029760929901,283029760937372,cdag
283029760939118,283029760946336,cdag
283029760946539,283029760956007,cdag
283029760956215,283029760964263,cdag
283029760964450,283029760970635,cdag
283029760970823,283029760982731,cdag
283029760982918,283029760986408,cdag
283029760986591,283029760993891,cdag
283029760994057,283029760999701,cdag
283029760999914,283029761010169,cdag
283029761010352,283029761018455,cdag
283029761018654,283029761025642,cdag
283029761025816,283029761033519,cdag
283029761033675,283029761041347,cdag
283029761041515,283029761044075,cdag
283029761044282,283029761049868,cdag
283029761050033,283029761053328,cdag
283029761053542,283029761059381,cdag
283029761059595,283029761063298,cdag
283029761068131,283029761077341,cdag
283029761077557,283029761085072,cdag
283029761085256,283029761092704,cdag
283029761093972,283029761104274,cdag
283029761104472,283029761111806,cdag
283029761111933,283029761117662,cdag
283029761117835,283029761126192,cdag
283029761126402,283029761136895,cdag
283029761137262,283029761148116,cdag
283029761148293,283029761157098,cdag
283029761157250,283029761164715,cdag
283029761164926,283029761173740,cdag
283029761173936,283029761181063,cdag
283029761181251,283029761189120,cdag
283029761189272,283029761198111,cdag
283029761198335,283029761205191,cdag
283029761205364,283029761213121,cdag
283029761213278,283029761220778,cdag
283029761220910,283029761223036,cdag
283029761223213,283029761230078,cdag
283029761230265,283029761232425,cdag
283029761232645,283029761239683,cdag
283029761240411,283029761247566,cdag
283029761247724,283029761249844,cdag
283029761250020,283029761255385,cdag
283029761255542,283029761258094,cdag
283029761258271,283029761264096,cdag
283029761264251,283029761269385,cdag
283029761269566,283029761276943,cdag
283029761277165,283029761284782,cdag
283029761284921,283029761292349,cdag
283029761292508,283029761301562,cdag
283029761301735,283029761310899,cdag
283029761311066,283029761319690,cdag
283029761319876,283029761327532,cdag
283029761327682,283029761330328,cdag
283029761330541,283029761336235,cdag
283029761336398,283029761339671,cdag
283029761343641,283029761352649,cdag
283029761352808,283029761360641,cdag
283029761361379,283029761370845,cdag
283029761371002,283029761378531,cdag
283029761378738,283029761385864,cdag
283029761386011,283029761393659,cdag
283029761393832,283029761401586,cdag
283029761401724,283029761404380,cdag
283029761407519,283029761419744,cdag
283029761419924,283029761429022,cdag
283029761429170,283029761436561,cdag
283029761436726,283029761443954,cdag
283029761444087,283029761451879,cdag
283029761452037,283029761460644,cdag
283029761460830,283029761468863,cdag
283029761469006,283029761474336,cdag
283029761474548,283029761482788,cdag
283029761482937,283029761494313,cdag
283029761494468,283029761498104,cdag
283029761499088,283029761506225,cdag
283029761506397,283029761513998,cdag
283029761514149,283029761521575,cdag
283029761521738,283029761530559,cdag
283029761530713,283029761536181,cdag
283029761536329,283029761538343,cdag
283029761538558,283029761543984,cdag
283029761544132,283029761546704,cdag
283029761546880,283029761552450,cdag
283029761552603,283029761557325,cdag
283029761557504,283029761565131,cdag
283029761565298,283029761574271,cdag
283029761574415,283029761581927,cdag
283029761582059,283029761590980,cdag
283029761591151,283029761601721,cdag
283029761601944,283029761611310,cdag
283029761611468,283029761617151,cdag
283029761617337,283029761625310,cdag
283029761625441,283029761628677,cdag
283029761628858,283029761634858,cdag
283029761635020,283029761638745,cdag
283029761638917,283029761644553,cdag
283029761644766,283029761654143,cdag
283029761654320,283029761664127,cdag
283029761664344,283029761673720,cdag
283029761673867,283029761681110,cdag
283029761681277,283029761683329,cdag
283029761683509,283029761689268,cdag
283029761689432,283029761692194,cdag
283029761692370,283029761697739,cdag
283029761697886,283029761702358,cdag
283029761703602,283029761710676,cdag
283029761710836,283029761712979,cdag
283029761713157,283029761718489,cdag
283029761718666,283029761720712,cdag
283029761720887,283029761726361,cdag
283029761726530,283029761728592,cdag
283029761728766,283029761735450,cdag
283029761735604,283029761737719,cdag
283029761737900,283029761744663,cdag
283029761744824,283029761752023,cdag
283029761752185,283029761759444,cdag
283029761759578,283029761762330,cdag
283029761762496,283029761768072,cdag
283029761768225,283029761771579,cdag
283029761775264,283029761782447,cdag
283029761782687,283029761790295,cdag
283029761790428,283029761797715,cdag
283029761797848,283029761799967,cdag
283029761800128,283029761805469,cdag
283029761805628,283029761807921,cdag
283029761808162,283029761815337,cdag
283029761815554,283029761819206,cdag
283029761819386,283029761824637,cdag
283029761824781,283029761826773,cdag
283029761826937,283029761832330,cdag
283029761832458,283029761835236,cdag
283029761835420,283029761840928,cdag
283029761841061,283029761845683,cdag
283029761845867,283029761853091,cdag
283029761853242,283029761860508,cdag
283029761860697,283029761862769,cdag
283029761862938,283029761868532,cdag
283029761868666,283029761872521,cdag
283029761872685,283029761878248,cdag
283029761878429,283029761886454,cdag
283029761886601,283029761889838,cdag
283029761890065,283029761899479,cdag
283029761899641,283029761905312,cdag
283029761905464,283029761913744,cdag
283029761913915,283029761917170,cdag
283029761917387,283029761923241,cdag
283029761923391,283029761927221,cdag
283029761931757,283029761939294,cdag
283029761939513,283029761947020,cdag
283029761947174,283029761952439,cdag
283029761952585,283029761954720,cdag
283029761954902,283029761960738,cdag
283029761960890,283029761964169,cdag
283029761964373,283029761969774,cdag
283029761969918,283029761971873,cdag
283029761972082,283029761978962,cdag
283029761979143,283029761990172,cdag
283029761990361,283029762003570,cdag
283029762003804,283029762007643,cdag
283029762007810,283029762015365,cdag
283029762015511,283029762021162,cdag
283029762021291,283029762023383,cdag
283029762023563,283029762029115,cdag
283029762029263,283029762037167,cdag
283029762037319,283029762040698,cdag
283029762040872,283029762046439,cdag
283029762046575,283029762048529,cdag
283029762055300,283029762061348,cdag
283029762061545,283029762064221,cdag
283029762064392,283029762071761,cdag
283029762072468,283029762083557,cdag
283029762083723,283029762093127,cdag
283029762093275,283029762100524,cdag
283029762100681,283029762108085,cdag
283029762108298,283029762115351,cdag
283029762115505,283029762122900,cdag
283029762123052,283029762131032,cdag
283029762131215,283029762139386,cdag
283029762139535,283029762151673,cdag
283029762151850,283029762162831,cdag
283029762163022,283029762172886,cdag
283029762173079,283029762186024,cdag
283029762186207,283029762196470,cdag
283029762196621,283029762204816,cdag
283029762204971,283029762213896,cdag
283029762214080,283029762223190,cdag
283029762223410,283029762231897,cdag
283029762232043,283029762239711,cdag
283029762239856,283029762247323,cdag
283029762247496,283029762257904,cdag
283029762258090,283029762265399,cdag
283029762277201,283029762295980,cdag
283029762296197,283029762312865,cdag
283029762313102,283029762335077,cdag
283029762335994,283029762354252,cdag
283029762354482,283029762375543,cdag
283029762375758,283029762391044,cdag
283029762391226,283029762406783,cdag
283029762406986,283029762421634,cdag
283029762421799,283029762434564,cdag
283029762434789,283029762449547,cdag
283029762449717,283029762465589,cdag
283029762465761,283029762484278,cdag
283029762484504,283029762499745,cdag
283029762499890,283029762512401,cdag
283029762512670,283029762524799,cdag
283029762524956,283029762534171,cdag
283029762534392,283029762545160,cdag
283029762545374,283029762559585,cdag
283029762559750,283029762572219,cdag
283029762572423,283029762586679,cdag
283029762586855,283029762601495,cdag
283029762601666,283029762612789,cdag
283029762612991,283029762620328,cdag
283029762620519,283029762630035,cdag
283029762630250,283029762638997,cdag
283029762639191,283029762648271,cdag
283029762648464,283029762655630,cdag
283029762655818,283029762661175,cdag
283029762661363,283029762668994,cdag
283029762669142,283029762676994,cdag
283029762677141,283029762680315,cdag
283029762681130,283029762686516,cdag
283029762686699,283029762688756,cdag
283029762689582,283029762695176,cdag
283029762695334,283029762698159,cdag
283029762698360,283029762705414,cdag
283029762705563,283029762709029,cdag
283029762709211,283029762714975,cdag
283029762715138,283029762718931,cdag
283029762724838,283029762734959,cdag
283029762735150,283029762744929,cdag
283029762745109,283029762752559,cdag
283029762752705,283029762759721,cdag
283029762759912,283029762767589,cdag
283029762767739,283029762775238,cdag
283029762775557,283029762783509,cdag
283029762783653,283029762786937,cdag
283029762787132,283029762794296,cdag
283029762794488,283029762796699,cdag
283029762797518,283029762802845,cdag
283029762802988,283029762804887,cdag
283029762808600,283029762816081,cdag
283029762816863,283029762826563,cdag
283029762826757,283029762836354,cdag
283029762836519,283029762843988,cdag
283029762844170,283029762852501,cdag
283029762852678,283029762863246,cdag
283029762863492,283029762873979,cdag
283029762874170,283029762881311,cdag
283029762881481,283029762888854,cdag
283029762889010,283029762899208,cdag
283029762899401,283029762908245,cdag
283029762908464,283029762915468,cdag
283029762915591,283029762920969,cdag
283029762921112,283029762923867,cdag
283029762924041,283029762929607,cdag
283029762929799,283029762938743,cdag
283029762938919,283029762947757,cdag
283029762947933,283029762955341,cdag
283029762955492,283029762962997,cdag
283029762963173,283029762965308,cdag
283029762969302,283029762978414,cdag
283029762978606,283029762986203,cdag
283029762986370,283029762993932,cdag
283029762994268,283029763007594,cdag
283029763007764,283029763011471,cdag
283029763011658,283029763019057,cdag
283029763019259,283029763028775,cdag
283029763028971,283029763038475,cdag
283029763038635,283029763046295,cdag
283029763046460,283029763055796,cdag
283029763055975,283029763064484,cdag
283029763064640,283029763072692,cdag
283029763072879,283029763081617,cdag
283029763081799,283029763087452,cdag
283029763088609,283029763092481,cdag
283029763092643,283029763097990,cdag
283029763098140,283029763100229,cdag
283029763105319,283029763111147,cdag
283029763111360,283029763119185,cdag
283029763119364,283029763130441,cdag
283029763130687,283029763139845,cdag
283029763140000,283029763149238,cdag
283029763149409,283029763164843,cdag
283029763165068,283029763175494,cdag
283029763175665,283029763183049,cdag
283029763183240,283029763190602,cdag
283029763190787,283029763199181,cdag
283029763199362,283029763206855,cdag
283029763207009,283029763214304,cdag
283029763214431,283029763217101,cdag
283029763217281,283029763224836,cdag
283029763225019,283029763233965,cdag
283029763234121,283029763237714,cdag
283029763237889,283029763244906,cdag
283029763245078,283029763250752,cdag
283029763250917,283029763252897,cdag
283029763253077,283029763258430,cdag
283029763258603,283029763260726,cdag
283029763260903,283029763266643,cdag
283029763266787,283029763270044,cdag
283029763270260,283029763275654,cdag
283029763275804,283029763277728,cdag
283029763277904,283029763283343,cdag
283029763283499,283029763286185,cdag
283029763286360,283029763293496,cdag
283029763293685,283029763296868,cdag
283029763297047,283029763304021,cdag
283029763304198,283029763307782,cdag
283029763307952,283029763315366,cdag
283029763315577,283029763321106,cdag
283029763321252,283029763324789,cdag
283029763324995,283029763330484,cdag
283029763330673,283029763332916,cdag
283029763333102,283029763338771,cdag
283029763338968,283029763342219,cdag
283029763342386,283029763347800,cdag
283029763347933,283029763349893,cdag
283029763350121,283029763355510,cdag
283029763355637,283029763358254,cdag
283029763361973,283029763367790,cdag
283029763367932,283029763371370,cdag
283029763371590,283029763378888,cdag
283029763379088,283029763381119,cdag
283029763381336,283029763388328,cdag
283029763388482,283029763390381,cdag
283029763390559,283029763396141,cdag
283029763396298,283029763404003,cdag
283029763404154,283029763406244,cdag
283029763406436,283029763412010,cdag
283029763412147,283029763415612,cdag
283029763424448,283029763432468,cdag
283029763432661,283029763440818,cdag
283029763441036,283029763452562,cdag
283029763452728,283029763463067,cdag
283029763463282,283029763477781,cdag
283029763478024,283029763494523,cdag
283029763494749,283029763509204,cdag
283029763509383,283029763520826,cdag
283029763521068,283029763530332,cdag
283029763530526,283029763542964,cdag
283029763543148,283029763553865,cdag
283029763554074,283029763563183,cdag
283029763563376,283029763570622,cdag
283029763570838,283029763576270,cdag
283029763576460,283029763586397,cdag
283029763586564,283029763597154,cdag
283029763597364,283029763604895,cdag
283029763605060,283029763612485,cdag
283029763612681,283029763621613,cdag
283029763621779,283029763631923,cdag
283029763632123,283029763641498,cdag
283029763641668,283029763646977,cdag
283029763647207,283029763655269,cdag
283029763655411,283029763658856,cdag
283029763659037,283029763665124,cdag
283029763665285,283029763668910,cdag
283029763672681,283029763678192,cdag
283029763678384,283029763685579,cdag
283029763685736,283029763693169,cdag
283029763694409,283029763702226,cdag
283029763702367,283029763705755,cdag
283029763705975,283029763715605,cdag
283029763715777,283029763724205,cdag
283029763724356,283029763731821,cdag
283029763732023,283029763743787,cdag
283029763743957,283029763751377,cdag
283029763751508,283029763753607,cdag
283029763753790,283029763759323,cdag
283029763759460,283029763761717,cdag
283029763761891,283029763767640,cdag
283029763767789,283029763769893,cdag
283029763773558,283029763780837,cdag
283029763781084,283029763788411,cdag
283029763788582,283029763797780,cdag
283029763797934,283029763800681,cdag
283029763800851,283029763806440,cdag
283029763806615,283029763809925,cdag
283029763810108,283029763815873,cdag
283029763816022,283029763819813,cdag
283029763819983,283029763825356,cdag
283029763825617,283029763827609,cdag
283029763827786,283029763833081,cdag
283029763833232,283029763835269,cdag
283029763836060,283029763841864,cdag
283029763841996,283029763844234,cdag
283029763844410,283029763849903,cdag
283029763850057,283029763853364,cdag
283029763862417,283029763870177,cdag
283029763870334,283029763878510,cdag
283029763878667,283029763889908,cdag
283029763890092,283029763900406,cdag
283029763900564,283029763907947,cdag
283029763908127,283029763917800,cdag
283029763918017,283029763932339,cdag
283029763932519,283029763941511,cdag
283029763941667,283029763949538,cdag
283029763949701,283029763958447,cdag
283029763958623,283029763968396,cdag
283029763968569,283029763977975,cdag
283029763978195,283029763991270,cdag
283029763991449,283029764005355,cdag
283029764005588,283029764018314,cdag
283029764018518,283029764031178,cdag
283029764031397,283029764041731,cdag
283029764041945,283029764054536,cdag
283029764054736,283029764065965,cdag
283029764066140,283029764074797,cdag
283029764074981,283029764080555,cdag
283029764080728,283029764082635,cdag
283029764082812,283029764088462,cdag
283029764088592,283029764091253,cdag
283029764096379,283029764102305,cdag
283029764102468,283029764106055,cdag
283029764106243,283029764113695,cdag
283029764113852,283029764121078,cdag
283029764121247,283029764123308,cdag
283029764123486,283029764129195,cdag
283029764129322,283029764131397,cdag
283029764131571,283029764136877,cdag
283029764137014,283029764139160,cdag
283029764147412,283029764156796,cdag
283029764156950,283029764164368,cdag
283029764164585,283029764171770,cdag
283029764171929,283029764174614,cdag
283029764174793,283029764181460,cdag
283029764182184,283029764191397,cdag
283029764191549,283029764195086,cdag
283029764195251,283029764200565,cdag
283029764200727,283029764202764,cdag
283029764202944,283029764208326,cdag
283029764208452,283029764211712,cdag
283029764211900,283029764219766,cdag
283029764219921,283029764226813,cdag
283029764227082,283029764229104,cdag
283029764229248,283029764236933,cdag
283029764237075,283029764244515,cdag
283029764244677,283029764247345,cdag
283029764247510,283029764253076,cdag
283029764253306,283029764256610,cdag
283029764265321,283029764275046,cdag
283029764275280,283029764287823,cdag
283029764288027,283029764297516,cdag
283029764297715,283029764306524,cdag
283029764306698,283029764313857,cdag
283029764314013,283029764323644,cdag
283029764335634,283029764355235,cdag
283029764355487,283029764379572,cdag
283029764379798,283029764404422,cdag
283029764404677,283029764427782,cdag
283029764428006,283029764447884,cdag
283029764448449,283029764472014,cdag
283029764472221,283029764496113,cdag
283029764496328,283029764519315,cdag
283029764519557,283029764540524,cdag
283029764540925,283029764561010,cdag
283029764561223,283029764582334,cdag
283029764582522,283029764600913,cdag
283029764601121,283029764619875,cdag
283029764620102,283029764636373,cdag
283029764636600,283029764658189,cdag
283029764658418,283029764677814,cdag
283029764678051,283029764697393,cdag
283029764697586,283029764712035,cdag
283029764712619,283029764722475,cdag
283029764722640,283029764731825,cdag
283029764732025,283029764744214,cdag
283029764744365,283029764758362,cdag
283029764758573,283029764773442,cdag
283029764773673,283029764793973,cdag
283029764794198,283029764811540,cdag
283029764812129,283029764825428,cdag
283029764825603,283029764837968,cdag
283029764838187,283029764850768,cdag
283029764850954,283029764860362,cdag
283029764860567,283029764875695,cdag
283029764875888,283029764893486,cdag
283029764893663,283029764906315,cdag
283029764906515,283029764919194,cdag
283029764919359,283029764928867,cdag
283029764929093,283029764938450,cdag
283029764938648,283029764945732,cdag
283029764945894,283029764955336,cdag
283029764955520,283029764964189,cdag
283029764964416,283029764975807,cdag
283029764976001,283029764983078,cdag
283029764983265,283029764990651,cdag
283029764990799,283029764998595,cdag
283029764998798,283029765011599,cdag
283029765011770,283029765019003,cdag
283029765019150,283029765027266,cdag
283029765027474,283029765038501,cdag
283029765038672,283029765049398,cdag
283029765049623,283029765056873,cdag
283029765057061,283029765064412,cdag
283029765064569,283029765071861,cdag
283029765072027,283029765081260,cdag
283029765081442,283029765086596,cdag
283029765086811,283029765094030,cdag
283029765094207,283029765097015,cdag
283029765097214,283029765103117,cdag
283029765103261,283029765106492,cdag
283029765106668,283029765114039,cdag
283029765114198,283029765117920,cdag
283029765118593,283029765126118,cdag
283029765126301,283029765133923,cdag
283029765134083,283029765141564,cdag
283029765141750,283029765148576,cdag
283029765148773,283029765150775,cdag
283029765150987,283029765156226,cdag
283029765156405,283029765158425,cdag
283029765158602,283029765164097,cdag
283029765164240,283029765167005,cdag
283029765171040,283029765178009,cdag
283029765178207,283029765187389,cdag
283029765187618,283029765198033,cdag
283029765198225,283029765207692,cdag
283029765207846,283029765215181,cdag
283029765215350,283029765224327,cdag
283029765224530,283029765231967,cdag
283029765232113,283029765237487,cdag
283029765237645,283029765240452,cdag
283029765240632,283029765246078,cdag
283029765246231,283029765249487,cdag
283029765249697,283029765255304,cdag
283029765255456,283029765258993,cdag
283029765259206,283029765264633,cdag
283029765264765,283029765266755,cdag
283029765271984,283029765279890,cdag
283029765280067,283029765287670,cdag
283029765287862,283029765290027,cdag
283029765291265,283029765301245,cdag
283029765301427,283029765309055,cdag
283029765309255,283029765319542,cdag
283029765319755,283029765326455,cdag
283029765326625,283029765338862,cdag
283029765339079,283029765348778,cdag
283029765348917,283029765356347,cdag
283029765356505,283029765364565,cdag
283029765364732,283029765373668,cdag
283029765373885,283029765382124,cdag
283029765382283,283029765390295,cdag
283029765390470,283029765399174,cdag
283029765399364,283029765405437,cdag
283029765405572,283029765410439,cdag
283029765410616,283029765415843,cdag
283029765415978,283029765418078,cdag
283029765422767,283029765428994,cdag
283029765429297,283029765438982,cdag
283029765439186,283029765448473,cdag
283029765448670,283029765455737,cdag
283029765455909,283029765463029,cdag
283029765463179,283029765473326,cdag
283029765473510,283029765484115,cdag
283029765484335,283029765493651,cdag
283029765493834,283029765501278,cdag
283029765501440,283029765508846,cdag
283029765509034,283029765517881,cdag
283029765518104,283029765523292,cdag
283029765523472,283029765525360,cdag
283029765525550,283029765530861,cdag
283029765530995,283029765533673,cdag
283029765533848,283029765540732,cdag
283029765540877,283029765544262,cdag
283029765544442,283029765550167,cdag
283029765550310,283029765553850,cdag
283029765554021,283029765559249,cdag
283029765559385,283029765561393,cdag
283029765562200,283029765567563,cdag
283029765567791,283029765569824,cdag
283029765574693,283029765580730,cdag
283029765580940,283029765583161,cdag
283029765583933,283029765589644,cdag
283029765589787,283029765593070,cdag
283029765593278,283029765598736,cdag
283029765598913,283029765600837,cdag
283029765601047,283029765606566,cdag
283029765606747,283029765609602,cdag
283029765609810,283029765616731,cdag
283029765616923,283029765630008,cdag
283029765630213,283029765639013,cdag
283029765639180,283029765646579,cdag
283029765646722,283029765654025,cdag
283029765654176,283029765662203,cdag
283029765662336,283029765665571,cdag
283029765665754,283029765673112,cdag
283029765673243,283029765678582,cdag
283029765678744,283029765681510,cdag
283029765681686,283029765687032,cdag
283029765687193,283029765690500,cdag
283029765690690,283029765697843,cdag
283029765698039,283029765700300,cdag
283029765705015,283029765713051,cdag
283029765713201,283029765720868,cdag
283029765721000,283029765728690,cdag
283029765728859,283029765737994,cdag
283029765738177,283029765745561,cdag
283029765745714,283029765753334,cdag
283029765753469,283029765756236,cdag
283029765756415,283029765764402,cdag
283029765764627,283029765775239,cdag
283029765775412,283029765784783,cdag
283029765784993,283029765793652,cdag
283029765793793,283029765800967,cdag
283029765801132,283029765809900,cdag
283029765810128,283029765817179,cdag
283029765817357,283029765822544,cdag
283029765822702,283029765825342,cdag
283029765825515,283029765831246,cdag
283029765831395,283029765834707,cdag
283029765834884,283029765840854,cdag
283029765841073,283029765844871,cdag
283029765845039,283029765850503,cdag
283029765850678,283029765852631,cdag
283029765852814,283029765858251,cdag
283029765858435,283029765860405,cdag
283029765865410,283029765873699,cdag
283029765873880,283029765886638,cdag
283029765886866,283029765894110,cdag
283029765894267,283029765902407,cdag
283029765902567,283029765912694,cdag
283029765912904,283029765923701,cdag
283029765923895,283029765931456,cdag
283029765931593,283029765938892,cdag
283029765939023,283029765946471,cdag
283029765946688,283029765957533,cdag
283029765957754,283029765964963,cdag
283029765965136,283029765973170,cdag
283029765973330,283029765982305,cdag
283029765982462,283029765989567,cdag
283029765989775,283029765991936,cdag
283029765992178,283029765997455,cdag
283029765997625,283029765999490,cdag
283029765999666,283029766007517,cdag
283029766007681,283029766009850,cdag
283029766010023,283029766015378,cdag
283029766015528,283029766017557,cdag
283029766017769,283029766023460,cdag
283029766023592,283029766026929,cdag
283029766027115,283029766034081,cdag
283029766034218,283029766036162,cdag
283029766036335,283029766041614,cdag
283029766041744,283029766044512,cdag
283029766044722,283029766051407,cdag
283029766051541,283029766054819,cdag
283029766055004,283029766062471,cdag
283029766062647,283029766064793,cdag
283029766064978,283029766070477,cdag
283029766070601,283029766072638,cdag
283029766072805,283029766078229,cdag
283029766078364,283029766080364,cdag
283029766085003,283029766090720,cdag
283029766090891,283029766093280,cdag
283029766093466,283029766099150,cdag
283029766099288,283029766102513,cdag
283029766102709,283029766109951,cdag
283029766110074,283029766117126,cdag
283029766117318,283029766125632,cdag
283029766125790,283029766128952,cdag
283029766129132,283029766135161,cdag
283029766135291,283029766138801,cdag
283029766139014,283029766144544,cdag
283029766144672,283029766146649,cdag
283029766147429,283029766153068,cdag
283029766153194,283029766155267,cdag
283029766158919,283029766164524,cdag
283029766164704,283029766172650,cdag
283029766172830,283029766177590,cdag
283029766177771,283029766183195,cdag
283029766183372,283029766190903,cdag
283029766191063,283029766193889,cdag
283029766194099,283029766201881,cdag
283029766202055,283029766214890,cdag
283029766215090,283029766226006,cdag
283029766226239,283029766233321,cdag
283029766233508,283029766240905,cdag
283029766241071,283029766250063,cdag
283029766250254,283029766257360,cdag
283029766257523,283029766265435,cdag
283029766265568,283029766271020,cdag
283029766271148,283029766274413,cdag
283029766278098,283029766287131,cdag
283029766287298,283029766295058,cdag
283029766295261,283029766304781,cdag
283029766304987,283029766312456,cdag
283029766312614,283029766319806,cdag
283029766319965,283029766327443,cdag
283029766327625,283029766329575,cdag
283029766329749,283029766335244,cdag
283029766335407,283029766338205,cdag
283029766338424,283029766345773,cdag
283029766345919,283029766349179,cdag
283029766349369,283029766355035,cdag
283029766355170,283029766358718,cdag
283029766358887,283029766367750,cdag
283029766367916,283029766377505,cdag
283029766377682,283029766383058,cdag
283029766383199,283029766391021,cdag
283029766391168,283029766394508,cdag
283029766394716,283029766402399,cdag
283029766402575,283029766407973,cdag
283029766408103,283029766410910,cdag
283029766412256,283029766418070,cdag
283029766418242,283029766421480,cdag
283029766421702,283029766428951,cdag
283029766429121,283029766436551,cdag
283029766436718,283029766445667,cdag
283029766445818,283029766453093,cdag
283029766453258,283029766455484,cdag
283029766459163,283029766468369,cdag
283029766468522,283029766475845,cdag
283029766476011,283029766483424,cdag
283029766483556,283029766486485,cdag
283029766486692,283029766493344,cdag
283029766493494,283029766496827,cdag
283029766497019,283029766505746,cdag
283029766505956,283029766513170,cdag
283029766513327,283029766520858,cdag
283029766521005,283029766529524,cdag
283029766529690,283029766538815,cdag
283029766539796,283029766549321,cdag
283029766549480,283029766554959,cdag
283029766555102,283029766557843,cdag
283029766558017,283029766563511,cdag
283029766563658,283029766566961,cdag
283029766567822,283029766575120,cdag
283029766575307,283029766577465,cdag
283029766577681,283029766582930,cdag
283029766583068,283029766585014,cdag
283029766585191,283029766590464,cdag
283029766590593,283029766592814,cdag
283029766592989,283029766598533,cdag
283029766598660,283029766600940,cdag
283029766601793,283029766610062,cdag
283029766610249,283029766612256,cdag
283029766612460,283029766617783,cdag
283029766617966,283029766625379,cdag
283029766625565,283029766634835,cdag
283029766634997,283029766638413,cdag
283029766638626,283029766646030,cdag
283029766646213,283029766653792,cdag
283029766653930,283029766656034,cdag
283029766656215,283029766661808,cdag
283029766661985,283029766663986,cdag
283029766664151,283029766669715,cdag
283029766669846,283029766671931,cdag
283029766677464,283029766684899,cdag
283029766685105,283029766692543,cdag
283029766692686,283029766694668,cdag
283029766698440,283029766704191,cdag
283029766704371,283029766707086,cdag
283029766707252,283029766713487,cdag
283029766713648,283029766717015,cdag
283029766717185,283029766724472,cdag
283029766724671,283029766732291,cdag
283029766732477,283029766740021,cdag
283029766740218,283029766747444,cdag
283029766747589,283029766755513,cdag
283029766755650,283029766759089,cdag
283029766759274,283029766766696,cdag
283029766766876,283029766772222,cdag
283029766772375,283029766775035,cdag
283029766775243,283029766782642,cdag
283029766782827,283029766794994,cdag
283029766795204,283029766798721,cdag
283029766798905,283029766806398,cdag
283029766806618,283029766813874,cdag
283029766814091,283029766821583,cdag
283029766822196,283029766832277,cdag
283029766832473,283029766839700,cdag
283029766839867,283029766847876,cdag
283029766848089,283029766853617,cdag
283029766853755,283029766856899,cdag
283029766857070,283029766864600,cdag
283029766864781,283029766874432,cdag
283029766874586,283029766881997,cdag
283029766882160,283029766889570,cdag
283029766889702,283029766891831,cdag
283029766892035,283029766897942,cdag
283029766898111,283029766901760,cdag
283029766905486,283029766911159,cdag
283029766911345,283029766918823,cdag
283029766918998,283029766921716,cdag
283029766921896,283029766929214,cdag
283029766929439,283029766938573,cdag
283029766938722,283029766944568,cdag
283029766944734,283029766952126,cdag
283029766953871,283029766963373,cdag
283029766963599,283029766978400,cdag
283029766978596,283029766987617,cdag
283029766987793,283029766995867,cdag
283029766996022,283029767007188,cdag
283029767007388,283029767014433,cdag
283029767014634,283029767022180,cdag
283029767022337,283029767029965,cdag
283029767030092,283029767032076,cdag
283029767032288,283029767039515,cdag
283029767039665,283029767041746,cdag
283029767041913,283029767047590,cdag
283029767047732,283029767051193,cdag
283029767054761,283029767060407,cdag
283029767060560,283029767067972,cdag
283029767068110,283029767076699,cdag
283029767076864,283029767081077,cdag
283029767081255,283029767091474,cdag
283029767091644,283029767101091,cdag
283029767101239,283029767108594,cdag
283029767108760,283029767116255,cdag
283029767116453,283029767126884,cdag
283029767127090,283029767134113,cdag
283029767134267,283029767142140,cdag
283029767142316,283029767151096,cdag
283029767151266,283029767160475,cdag
283029767160689,283029767167925,cdag
283029767168082,283029767175406,cdag
283029767175623,283029767180998,cdag
283029767181189,283029767188850,cdag
283029767189014,283029767199166,cdag
283029767199327,283029767206976,cdag
283029767207111,283029767215559,cdag
283029767215705,283029767218844,cdag
283029767219017,283029767226860,cdag
283029767227010,283029767229224,cdag
283029767229404,283029767234803,cdag
283029767234990,283029767236930,cdag
283029767237152,283029767242619,cdag
283029767242787,283029767250468,cdag
283029767250605,283029767252813,cdag
283029767252981,283029767258688,cdag
283029767258835,283029767262238,cdag
283029767267138,283029767272777,cdag
283029767272968,283029767281717,cdag
283029767281860,283029767284624,cdag
283029767284832,283029767290447,cdag
283029767290613,283029767293828,cdag
283029767294041,283029767301236,cdag
283029767301419,283029767309000,cdag
283029767309165,283029767311114,cdag
283029767311291,283029767316840,cdag
283029767316999,283029767318986,cdag
283029767322828,283029767328581,cdag
283029767328744,283029767337896,cdag
283029767338107,283029767340199,cdag
283029767340375,283029767346194,cdag
283029767346357,283029767353649,cdag
283029767353796,283029767356425,cdag
283029767356623,283029767366578,cdag
283029767366812,283029767379995,cdag
283029767380197,283029767389883,cdag
283029767390087,283029767402661,cdag
283029767402851,283029767413584,cdag
283029767413777,283029767420944,cdag
283029767421104,283029767429089,cdag
283029767429254,283029767437973,cdag
283029767438193,283029767447009,cdag
283029767447188,283029767456658,cdag
283029767456849,283029767464372,cdag
283029767464531,283029767472084,cdag
283029767472332,283029767481399,cdag
283029767481591,283029767489125,cdag
283029767489312,283029767497412,cdag
283029767497568,283029767507586,cdag
283029767507813,283029767516756,cdag
283029767516941,283029767526754,cdag
283029767526892,283029767534327,cdag
283029767534479,283029767541574,cdag
283029767541738,283029767550546,cdag
283029767550762,283029767555974,cdag
283029767556111,283029767558034,cdag
283029767558211,283029767563645,cdag
283029767563829,283029767566683,cdag
283029767566863,283029767572398,cdag
283029767574429,283029767577834,cdag
283029767578017,283029767585463,cdag
283029767585614,283029767593098,cdag
283029767593263,283029767595226,cdag
283029767595414,283029767602596,cdag
283029767602746,283029767604750,cdag
283029767604958,283029767610703,cdag
283029767610851,283029767612981,cdag
283029767613153,283029767618795,cdag
283029767618968,283029767622293,cdag
283029767622511,283029767627802,cdag
283029767627929,283029767630024,cdag
283029767634649,283029767640392,cdag
283029767640540,283029767643398,cdag
283029767646832,283029767654311,cdag
283029767654489,283029767668156,cdag
283029767668373,283029767677773,cdag
283029767677960,283029767692560,cdag
283029767692743,283029767705533,cdag
283029767705746,283029767718075,cdag
283029767718226,283029767726117,cdag
283029767726274,283029767729703,cdag
283029767729896,283029767737447,cdag
283029767737597,283029767744868,cdag
283029767745011,283029767746988,cdag
283029767747468,283029767753111,cdag
283029767753250,283029767755258,cdag
283029767755436,283029767760683,cdag
283029767760813,283029767763154,cdag
283029767763321,283029767771161,cdag
283029767771295,283029767774699,cdag
283029767774874,283029767780141,cdag
283029767780299,283029767782218,cdag
283029767782397,283029767787994,cdag
283029767788122,283029767790847,cdag
283029767791028,283029767797658,cdag
283029767797798,283029767801098,cdag
283029767801264,283029767807132,cdag
283029767807263,283029767810784,cdag
283029767810968,283029767816248,cdag
283029767816447,283029767824100,cdag
283029767824260,283029767826381,cdag
283029767826556,283029767831873,cdag
283029767832004,283029767834086,cdag
283029767838324,283029767845617,cdag
283029767845822,283029767848156,cdag
283029767848327,283029767854799,cdag
283029767854942,283029767856835,cdag
283029767857011,283029767862320,cdag
283029767862454,283029767865175,cdag
283029767870379,283029767876178,cdag
283029767876352,283029767879743,cdag
283029767879959,283029767885825,cdag
283029767885959,283029767889537,cdag
283029767889745,283029767895157,cdag
283029767895300,283029767897303,cdag
283029767897486,283029767903218,cdag
283029767903352,283029767905488,cdag
283029767905697,283029767910981,cdag
283029767911109,283029767913227,cdag
283029767913391,283029767919131,cdag
283029767919301,283029767922641,cdag
283029767922815,283029767928167,cdag
283029767928294,283029767930415,cdag
283029767934994,283029767942423,cdag
283029767942571,283029767952820,cdag
283029767953042,283029767965086,cdag
283029767965337,283029767974804,cdag
283029767974951,283029767982503,cdag
283029767982676,283029767990077,cdag
283029767990262,283029767998940,cdag
283029767999146,283029768010804,cdag
283029768010979,283029768018259,cdag
283029768018447,283029768026949,cdag
283029768027140,283029768036206,cdag
283029768036351,283029768039955,cdag
283029768040126,283029768049775,cdag
283029768049985,283029768059688,cdag
283029768059849,283029768067498,cdag
283029768067665,283029768076808,cdag
283029768077035,283029768084199,cdag
283029768084377,283029768089793,cdag
283029768090006,283029768099600,cdag
283029768100244,283029768110832,cdag
283029768111029,283029768120223,cdag
283029768120434,283029768129417,cdag
283029768151513,283029768183994,cdag
283029768184253,283029768214744,cdag
283029768214998,283029768240101,cdag
283029768240404,283029768270594,cdag
283029768270902,283029768301982,cdag
283029768302258,283029768327853,cdag
283029768328133,283029768351295,cdag
283029768351553,283029768377060,cdag
283029768377315,283029768404457,cdag
283029768404705,283029768426260,cdag
283029768426990,283029768449203,cdag
283029768449472,283029768471157,cdag
283029768471431,283029768492967,cdag
283029768493186,283029768514614,cdag
283029768514800,283029768539338,cdag
283029768539536,283029768561280,cdag
283029768561500,283029768584654,cdag
283029768584889,283029768605525,cdag
283029768605762,283029768625360,cdag
283029768625564,283029768644547,cdag
283029768644750,283029768664064,cdag
283029768664261,283029768681987,cdag
283029768682216,283029768702418,cdag
283029768702593,283029768718074,cdag
283029768718330,283029768736820,cdag
283029768737022,283029768753542,cdag
283029768753719,283029768769978,cdag
283029768770182,283029768784528,cdag
283029768784680,283029768797136,cdag
283029768797346,283029768813002,cdag
283029768813860,283029768832913,cdag
283029768833132,283029768849069,cdag
283029768849219,283029768857235,cdag
283029768857441,283029768872113,cdag
283029768872304,283029768882805,cdag
283029768883034,283029768895825,cdag
283029768896007,283029768909803,cdag
283029768910039,283029768922624,cdag
283029768922788,283029768935783,cdag
283029768935988,283029768945499,cdag
283029768945693,283029768958821,cdag
283029768958991,283029768968463,cdag
283029768968657,283029768977374,cdag
283029768977608,283029768986124,cdag
283029768986313,283029768994140,cdag
283029768994326,283029769006212,cdag
283029769006433,283029769013744,cdag
283029769014364,283029769016614,cdag
283029769016787,283029769022073,cdag
283029769022252,283029769024202,cdag
283029769024385,283029769029930,cdag
283029769030059,283029769032171,cdag
283029769036097,283029769043869,cdag
283029769044072,283029769050027,cdag
283029769050226,283029769053585,cdag
283029769053777,283029769061291,cdag
283029769061471,283029769068172,cdag
283029769068358,283029769077982,cdag
283029769078624,283029769081985,cdag
283029769082193,283029769092146,cdag
283029769092324,283029769099842,cdag
283029769100018,283029769107502,cdag
283029769107687,283029769117493,cdag
283029769117690,283029769126602,cdag
283029769126809,283029769134695,cdag
283029769134775,283029794260634,idag
283030136390508,283030136407956,cdag
283030136408266,283030136411338,cdag
283030136411425,283030136451915,idag
283030180602668,283030180610374,cdag
283030180610641,283030180614079,cdag
283030180614167,283030180640239,idag
283030180829100,283030180830552,cdag
283030180830619,283030180835801,idag
283030181134065,283030181136091,cdag
283030181136140,283030181280938,idag
283030181281202,283030181293596,cdag
283030181293621,283030181320608,idag
283030199314720,283030199322825,cdag
283030199322918,283030199403739,idag
283030199404001,283030199406703,cdag
283030199406729,283030199415010,idag
283030207041783,283030207043245,cdag
283030207043285,283030207050874,idag
283030207077996,283030207079457,cdag
283030207080740,283030207085655,idag
283030208267360,283030208268363,cdag
283030208268402,283030208273082,idag
283030208327319,283030208328289,cdag
283030208328329,283030208330150,idag
283030210953450,283030210953940,cdag
283030210953974,283030210954674,idag
283030211147763,283030211148190,cdag
283030211148221,283030211151135,idag


==> profile/rsim_small/profile.start.txt <==
283029758381343

==> profile/rsim_small/profile.stop.txt <==
283030117556496

==> profile/rsim_small/title.txt <==
RSim, 5k triangles, 1000 time steps

==> profile/wave_sim/profile.executor.csv <==
start,stop,tag
3202521069593326,3202521070864708,execute
3202521174308710,3202521188275234,execute
3202521193975696,3202521578982935,execute
3202521581244804,3202521721571738,execute
3202521721750132,3202521752415878,execute
3202522081479564,3202522081496810,execute


==> profile/wave_sim/profile.runtime.csv <==
start,stop,tag
3202521070869053,3202521174194828,user
3202521188382125,3202521195815346,user
3202521579086581,3202521581203695,user
3202521721721533,3202521721737922,user
3202521752419023,3202522081204441,user


==> profile/wave_sim/profile.scheduler.csv <==
start,stop,tag
3202520995493667,3202520995524789,cdag
3202520995526429,3202520995560250,idag
3202521174107382,3202521174176550,cdag
3202521174177205,3202521174211624,cdag
3202521174211952,3202521174215729,cdag
3202521174215893,3202521174374503,idag
3202521174374579,3202521174379203,cdag
3202521174379280,3202521174386704,idag
3202521174386729,3202521174390094,cdag
3202521174390210,3202521174396015,idag
3202521174396042,3202521174397006,cdag
3202521174397055,3202521174398729,idag
3202521193933834,3202521193949084,cdag
3202521193949176,3202521193969228,idag
3202521193969740,3202521193975127,cdag
3202521193975169,3202521193984178,idag
3202521193984248,3202521193989273,cdag
3202521193993852,3202521194006340,idag
3202521194006368,3202521194010003,cdag
3202521194010044,3202521194016113,idag
3202521194016141,3202521194017035,cdag
3202521194017080,3202521194017861,idag
3202521194017887,3202521194021454,cdag
3202521194021495,3202521194027603,idag
3202521194027630,3202521194031158,cdag
3202521194031198,3202521194037600,idag
3202521194037629,3202521194041141,cdag
3202521194041182,3202521194047192,idag
3202521194047220,3202521194050858,cdag
3202521194050898,3202521194056879,idag
3202521194056911,3202521194057757,cdag
3202521194057800,3202521194059081,idag
3202521194059583,3202521194063258,cdag
3202521194065666,3202521194072072,idag
3202521194072099,3202521194075778,cdag
3202521194075817,3202521194081851,idag
3202521194081878,3202521194085126,cdag
3202521194085166,3202521194091224,idag
3202521194091250,3202521194094739,cdag
3202521194094778,3202521194100851,idag
3202521194100878,3202521194101382,cdag
3202521194101408,3202521194101964,idag
3202521194101990,3202521194105667,cdag
3202521194105694,3202521194113301,idag
3202521194113329,3202521194116747,cdag
3202521194116787,3202521194122673,idag
3202521194122700,3202521194125742,cdag
3202521194125783,3202521194131752,idag
3202521194131779,3202521194135143,cdag
3202521194135184,3202521194141118,idag
3202521194141146,3202521194141509,cdag
3202521194141536,3202521194142026,idag
3202521194142051,3202521194145750,cdag
3202521194145777,3202521194154558,idag
3202521194154584,3202521194158205,cdag
3202521194158245,3202521194165818,idag
3202521194165844,3202521194168952,cdag
3202521194168992,3202521194175273,idag
3202521194175300,3202521194178997,cdag
3202521194179037,3202521194184877,idag
3202521194184905,3202521194185251,cdag
3202521194185293,3202521194185834,idag
3202521194185861,3202521194189526,cdag
3202521194189552,3202521194195370,idag
3202521194195398,3202521194199146,cdag
3202521194200862,3202521194206862,idag
3202521194206888,3202521194210111,cdag
3202521194210151,3202521194215921,idag
3202521194216722,3202521194220083,cdag
3202521194220115,3202521194225876,idag
3202521194225904,3202521194226309,cdag
3202521194226350,3202521194226809,idag
3202521194226835,3202521194230563,cdag
3202521194230591,3202521194236625,idag
3202521194236651,3202521194239979,cdag
3202521194240028,3202521194245978,idag
3202521194246005,3202521194249294,cdag
3202521194249334,3202521194257674,idag
3202521194257700,3202521194260922,cdag
3202521194260963,3202521194266669,idag
3202521194266695,3202521194267246,cdag
3202521194267286,3202521194267843,idag
3202521194267869,3202521194271450,cdag
3202521194271476,3202521194277346,idag
3202521194277372,3202521194280581,cdag
3202521194280622,3202521194287049,idag
3202521194288221,3202521194291869,cdag
3202521194291906,3202521194297749,idag
3202521194297816,3202521194301275,cdag
3202521194301315,3202521194309543,idag
3202521194309570,3202521194309984,cdag
3202521194310025,3202521194310492,idag
3202521194310518,3202521194314311,cdag
3202521194314336,3202521194321364,idag
3202521194321391,3202521194324876,cdag
3202521194324916,3202521194330687,idag
3202521194330714,3202521194333755,cdag
3202521194333795,3202521194339481,idag
3202521194339508,3202521194342645,cdag
3202521194342685,3202521194349684,idag
3202521194349711,3202521194350164,cdag
3202521194350205,3202521194350711,idag
3202521194350736,3202521194354536,cdag
3202521194354564,3202521194360463,idag
3202521194360489,3202521194363761,cdag
3202521194363802,3202521194369849,idag
3202521194369876,3202521194373404,cdag
3202521194373444,3202521194379101,idag
3202521194379127,3202521194382478,cdag
3202521194382518,3202521194388558,idag
3202521194388585,3202521194389085,cdag
3202521194389126,3202521194389651,idag
3202521194389677,3202521194393016,cdag
3202521194393042,3202521194398978,idag
3202521194399004,3202521194402138,cdag
3202521194402179,3202521194408317,idag
3202521194408344,3202521194411729,cdag
3202521194411770,3202521194417604,idag
3202521194417631,3202521194420656,cdag
3202521194420698,3202521194426651,idag
3202521194426677,3202521194427092,cdag
3202521194427163,3202521194427654,idag
3202521194427681,3202521194431654,cdag
3202521194431680,3202521194438711,idag
3202521194438738,3202521194442249,cdag
3202521194442292,3202521194448110,idag
3202521194448135,3202521194451362,cdag
3202521194451403,3202521194457181,idag
3202521194457208,3202521194460457,cdag
3202521194463585,3202521194469428,idag
3202521194469454,3202521194469956,cdag
3202521194469996,3202521194470634,idag
3202521194470660,3202521194476147,cdag
3202521194476173,3202521194483976,idag
3202521194484003,3202521194487185,cdag
3202521194487225,3202521194493278,idag
3202521194493305,3202521194496614,cdag
3202521194496654,3202521194502637,idag
3202521194502665,3202521194505894,cdag
3202521194505934,3202521194514147,idag
3202521194516331,3202521194516825,cdag
3202521194516882,3202521194517418,idag
3202521194517444,3202521194521162,cdag
3202521194521188,3202521194527014,idag
3202521194527042,3202521194530743,cdag
3202521194530783,3202521194538407,idag
3202521194538435,3202521194541457,cdag
3202521194541497,3202521194547372,idag
3202521194547399,3202521194550528,cdag
3202521194550567,3202521194556670,idag
3202521194556698,3202521194557065,cdag
3202521194557092,3202521194557619,idag
3202521194557645,3202521194561779,cdag
3202521194561805,3202521194567781,idag
3202521194567808,3202521194571123,cdag
3202521194571164,3202521194577190,idag
3202521194577217,3202521194580383,cdag
3202521194580423,3202521194586395,idag
3202521194586422,3202521194589694,cdag
3202521194589734,3202521194595505,idag
3202521194595532,3202521194595939,cdag
3202521194595980,3202521194596502,idag
3202521194596529,3202521194599907,cdag
3202521194599934,3202521194606372,idag
3202521194606399,3202521194609894,cdag
3202521194609934,3202521194615607,idag
3202521194615635,3202521194619167,cdag
3202521194619193,3202521194627466,idag
3202521194627493,3202521194630908,cdag
3202521194630948,3202521194636945,idag
3202521194636972,3202521194637280,cdag
3202521194638767,3202521194639222,idag
3202521194639248,3202521194643171,cdag
3202521194643197,3202521194650348,idag
3202521194650374,3202521194655418,cdag
3202521194655458,3202521194661401,idag
3202521194661430,3202521194664766,cdag
3202521194664806,3202521194670558,idag
3202521194670584,3202521194673482,cdag
3202521194673522,3202521194679451,idag
3202521194679478,3202521194679888,cdag
3202521194679928,3202521194680423,idag
3202521194680449,3202521194684276,cdag
3202521194684303,3202521194690056,idag
3202521194690083,3202521194693055,cdag
3202521194693095,3202521194699195,idag
3202521194699223,3202521194702279,cdag
3202521194702319,3202521194708055,idag
3202521194708082,3202521194711061,cdag
3202521194711100,3202521194720454,idag
3202521194720482,3202521194720867,cdag
3202521194720908,3202521194721432,idag
3202521194721458,3202521194725174,cdag
3202521194725201,3202521194731087,idag
3202521194731113,3202521194734281,cdag
3202521194734322,3202521194740064,idag
3202521194740090,3202521194743506,cdag
3202521194743533,3202521194749223,idag
3202521194749249,3202521194752158,cdag
3202521194752198,3202521194758204,idag
3202521194758231,3202521194758659,cdag
3202521194758700,3202521194759188,idag
3202521194759214,3202521194762676,cdag
3202521194762704,3202521194768464,idag
3202521194768490,3202521194771759,cdag
3202521194771800,3202521194777581,idag
3202521194777608,3202521194780643,cdag
3202521194780683,3202521194786552,idag
3202521194786579,3202521194789833,cdag
3202521194789873,3202521194795562,idag
3202521194795589,3202521194795926,cdag
3202521194795967,3202521194796394,idag
3202521194796421,3202521194799496,cdag
3202521194799522,3202521194808402,idag
3202521194808430,3202521194811801,cdag
3202521194811841,3202521194817589,idag
3202521194817616,3202521194821057,cdag
3202521194821097,3202521194826990,idag
3202521194827017,3202521194830277,cdag
3202521194830317,3202521194835895,idag
3202521194835921,3202521194837427,cdag
3202521194837468,3202521194837992,idag
3202521194838018,3202521194841706,cdag
3202521194841732,3202521194847699,idag
3202521194847725,3202521194851136,cdag
3202521194851176,3202521194857088,idag
3202521194857115,3202521194860490,cdag
3202521194860517,3202521194866025,idag
3202521194866052,3202521194869058,cdag
3202521194869098,3202521194875247,idag
3202521194875273,3202521194875632,cdag
3202521194875674,3202521194876103,idag
3202521194876129,3202521194879654,cdag
3202521194879680,3202521194885396,idag
3202521194885423,3202521194888744,cdag
3202521194888783,3202521194896078,idag
3202521194896105,3202521194899340,cdag
3202521194899380,3202521194905225,idag
3202521194905252,3202521194908593,cdag
3202521194908633,3202521194915309,idag
3202521194915336,3202521194915839,cdag
3202521194915879,3202521194916441,idag
3202521194916467,3202521194919970,cdag
3202521194919996,3202521194925830,idag
3202521194925858,3202521194928944,cdag
3202521194928987,3202521194934864,idag
3202521194934891,3202521194937895,cdag
3202521194937935,3202521194943940,idag
3202521194943966,3202521194947224,cdag
3202521194947265,3202521194952865,idag
3202521194952892,3202521194953195,cdag
3202521194953237,3202521194953695,idag
3202521194953722,3202521194957635,cdag
3202521194957661,3202521194965349,idag
3202521194965376,3202521194968574,cdag
3202521194968614,3202521194974382,idag
3202521194974409,3202521194977355,cdag
3202521194988134,3202521194995641,idag
3202521194995669,3202521194999004,cdag
3202521194999045,3202521195008769,idag
3202521195008797,3202521195009214,cdag
3202521195009255,3202521195009871,idag
3202521195009897,3202521195013648,cdag
3202521195013674,3202521195019584,idag
3202521195019610,3202521195022663,cdag
3202521195022703,3202521195028734,idag
3202521195028761,3202521195031920,cdag
3202521195031959,3202521195037652,idag
3202521195037679,3202521195040872,cdag
3202521195040912,3202521195046563,idag
3202521195046590,3202521195046921,cdag
3202521195046961,3202521195047400,idag
3202521195047426,3202521195050885,cdag
3202521195050912,3202521195057126,idag
3202521195057152,3202521195060679,cdag
3202521195060719,3202521195066649,idag
3202521195066676,3202521195069899,cdag
3202521195069972,3202521195075840,idag
3202521195075867,3202521195079260,cdag
3202521195079300,3202521195087092,idag
3202521195087118,3202521195087593,cdag
3202521195087634,3202521195088155,idag
3202521195088181,3202521195092210,cdag
3202521195092236,3202521195098150,idag
3202521195098176,3202521195101356,cdag
3202521195101396,3202521195107465,idag
3202521195107492,3202521195110932,cdag
3202521195110972,3202521195116697,idag
3202521195116723,3202521195120029,cdag
3202521195120069,3202521195127725,idag
3202521195127752,3202521195128160,cdag
3202521195128201,3202521195128771,idag
3202521195133181,3202521195136722,cdag
3202521195136749,3202521195143978,idag
3202521195144004,3202521195147100,cdag
3202521195147140,3202521195152988,idag
3202521195153015,3202521195156392,cdag
3202521195156432,3202521195162203,idag
3202521195162230,3202521195165134,cdag
3202521195165174,3202521195171137,idag
3202521195171164,3202521195171538,cdag
3202521195171579,3202521195172096,idag
3202521195172122,3202521195175975,cdag
3202521195176002,3202521195183599,idag
3202521195183625,3202521195186861,cdag
3202521195186901,3202521195192869,idag
3202521195192896,3202521195195958,cdag
3202521195195998,3202521195201615,idag
3202521195201642,3202521195204875,cdag
3202521195204915,3202521195210585,idag
3202521195210611,3202521195210931,cdag
3202521195210971,3202521195211412,idag
3202521195211438,3202521195215262,cdag
3202521195215289,3202521195221075,idag
3202521195221102,3202521195224325,cdag
3202521195224365,3202521195230207,idag
3202521195230234,3202521195233576,cdag
3202521195233616,3202521195239277,idag
3202521195239304,3202521195242346,cdag
3202521195242452,3202521195248288,idag
3202521195248315,3202521195248694,cdag
3202521195248735,3202521195249251,idag
3202521195249276,3202521195252474,cdag
3202521195252500,3202521195258623,idag
3202521195258650,3202521195261938,cdag
3202521195261978,3202521195269675,idag
3202521195269703,3202521195273068,cdag
3202521195273108,3202521195278583,idag
3202521195278610,3202521195281842,cdag
3202521195281882,3202521195287814,idag
3202521195287840,3202521195288159,cdag
3202521195288199,3202521195288659,idag
3202521195288685,3202521195292241,cdag
3202521195292269,3202521195300330,idag
3202521195300357,3202521195303695,cdag
3202521195303735,3202521195309730,idag
3202521195309757,3202521195312990,cdag
3202521195313030,3202521195318979,idag
3202521195319007,3202521195322323,cdag
3202521195322363,3202521195327991,idag
3202521195328018,3202521195328380,cdag
3202521195328421,3202521195328962,idag
3202521195329997,3202521195333489,cdag
3202521195333515,3202521195340543,idag
3202521195340569,3202521195343600,cdag
3202521195343640,3202521195349662,idag
3202521195349688,3202521195352931,cdag
3202521195352972,3202521195360034,idag
3202521195360061,3202521195363224,cdag
3202521195363264,3202521195369496,idag
3202521195369523,3202521195369876,cdag
3202521195369917,3202521195370349,idag
3202521195370375,3202521195374187,cdag
3202521195374213,3202521195380211,idag
3202521195380238,3202521195383531,cdag
3202521195383650,3202521195389688,idag
3202521195389714,3202521195392767,cdag
3202521195392807,3202521195399068,idag
3202521195399094,3202521195402223,cdag
3202521195402263,3202521195408118,idag
3202521195408145,3202521195408563,cdag
3202521195408603,3202521195409095,idag
3202521195409121,3202521195412775,cdag
3202521195412801,3202521195418682,idag
3202521195418709,3202521195422347,cdag
3202521195422387,3202521195428178,idag
3202521195428205,3202521195431250,cdag
3202521195431290,3202521195437271,idag
3202521195437298,3202521195440560,cdag
3202521195440599,3202521195446605,idag
3202521195446632,3202521195446987,cdag
3202521195447028,3202521195447456,idag
3202521195447482,3202521195451111,cdag
3202521195451138,3202521195458563,idag
3202521195458589,3202521195461766,cdag
3202521195461807,3202521195471554,idag
3202521195471581,3202521195475058,cdag
3202521195475098,3202521195480824,idag
3202521195480852,3202521195484188,cdag
3202521195484229,3202521195490093,idag
3202521195490120,3202521195490520,cdag
3202521195490562,3202521195491089,idag
3202521195491115,3202521195494901,cdag
3202521195494929,3202521195500897,idag
3202521195500924,3202521195504532,cdag
3202521195504572,3202521195510468,idag
3202521195510496,3202521195513876,cdag
3202521195513917,3202521195519685,idag
3202521195519712,3202521195524451,cdag
3202521195524491,3202521195530145,idag
3202521195530173,3202521195530510,cdag
3202521195530550,3202521195531005,idag
3202521195531031,3202521195534602,cdag
3202521195534629,3202521195542495,idag
3202521195542522,3202521195545516,cdag
3202521195545556,3202521195551705,idag
3202521195551732,3202521195554938,cdag
3202521195554978,3202521195561850,idag
3202521195561876,3202521195565227,cdag
3202521195565267,3202521195570825,idag
3202521195570852,3202521195571227,cdag
3202521195571268,3202521195571772,idag
3202521195571798,3202521195575337,cdag
3202521195575364,3202521195581259,idag
3202521195581286,3202521195584430,cdag
3202521195584471,3202521195590497,idag
3202521195590523,3202521195593538,cdag
3202521195593578,3202521195599758,idag
3202521195599785,3202521195602996,cdag
3202521195603036,3202521195608983,idag
3202521195609010,3202521195609305,cdag
3202521195609346,3202521195609784,idag
3202521195609811,3202521195613131,cdag
3202521195613188,3202521195620214,idag
3202521195620241,3202521195623502,cdag
3202521195623542,3202521195629252,idag
3202521195629278,3202521195632418,cdag
3202521195632458,3202521195638269,idag
3202521195638296,3202521195641227,cdag
3202521195641268,3202521195648796,idag
3202521195648822,3202521195649202,cdag
3202521195649242,3202521195649788,idag
3202521195649814,3202521195653106,cdag
3202521195653164,3202521195659120,idag
3202521195659147,3202521195662339,cdag
3202521195662380,3202521195668329,idag
3202521195668355,3202521195671383,cdag
3202521195672476,3202521195678429,idag
3202521195678455,3202521195681575,cdag
3202521195681615,3202521195687188,idag
3202521195687215,3202521195688809,cdag
3202521195688849,3202521195689296,idag
3202521195689322,3202521195692640,cdag
3202521195692666,3202521195698588,idag
3202521195698614,3202521195701847,cdag
3202521195701887,3202521195707555,idag
3202521195707582,3202521195710724,cdag
3202521195710763,3202521195716720,idag
3202521195716747,3202521195720003,cdag
3202521195720043,3202521195725798,idag
3202521195725825,3202521195726209,cdag
3202521195726250,3202521195726773,idag
3202521195726799,3202521195730545,cdag
3202521195730571,3202521195739627,idag
3202521195739653,3202521195742937,cdag
3202521195742977,3202521195748868,idag
3202521195748895,3202521195752085,cdag
3202521195752125,3202521195757812,idag
3202521195757838,3202521195760979,cdag
3202521195761019,3202521195766805,idag
3202521195766832,3202521195767315,cdag
3202521195767356,3202521195767896,idag
3202521195767923,3202521195771394,cdag
3202521195771421,3202521195778627,idag
3202521195778654,3202521195781640,cdag
3202521195781681,3202521195787756,idag
3202521195787782,3202521195790913,cdag
3202521195790954,3202521195796989,idag
3202521195797017,3202521195800087,cdag
3202521195800127,3202521195806190,idag
3202521195806218,3202521195806579,cdag
3202521195806619,3202521195807138,idag
3202521195807163,3202521195810952,cdag
3202521195810978,3202521195816803,idag
3202521195816853,3202521195819867,cdag
3202521195819907,3202521195827416,idag
3202521195827443,3202521195830788,cdag
3202521195830828,3202521195836473,idag
3202521195836500,3202521195839572,cdag
3202521195839614,3202521195845536,idag
3202521195845563,3202521195845907,cdag
3202521195845949,3202521195846397,idag
3202521195846423,3202521195849739,cdag
3202521195849767,3202521195855899,idag
3202521195855925,3202521195859279,cdag
3202521195859318,3202521195864927,idag
3202521195864954,3202521195868066,cdag
3202521195868106,3202521195873903,idag
3202521195873929,3202521195877033,cdag
3202521195877072,3202521195882584,idag
3202521195882610,3202521195882994,cdag
3202521195883035,3202521195883576,idag
3202521195883603,3202521195887036,cdag
3202521195887063,3202521195893325,idag
3202521195893353,3202521195896503,cdag
3202521195896544,3202521195902389,idag
3202521195902417,3202521195905567,cdag
3202521195905607,3202521195912586,idag
3202521195912613,3202521195915878,cdag
3202521195915918,3202521195921522,idag
3202521195921549,3202521195921913,cdag
3202521195921955,3202521195922421,idag
3202521195922447,3202521195926107,cdag
3202521195926134,3202521195934401,idag
3202521195934428,3202521195937625,cdag
3202521195937665,3202521195943370,idag
3202521195943397,3202521195946698,cdag
3202521195946726,3202521195952370,idag
3202521195952396,3202521195955368,cdag
3202521195955410,3202521195961005,idag
3202521195961032,3202521195961393,cdag
3202521195961434,3202521195961879,idag
3202521195961906,3202521195964989,cdag
3202521195965016,3202521195971366,idag
3202521195971393,3202521195974905,cdag
3202521195974945,3202521195980640,idag
3202521195980667,3202521195983927,cdag
3202521195983967,3202521195989773,idag
3202521195989801,3202521195993050,cdag
3202521195993092,3202521196003501,idag
3202521196003528,3202521196003864,cdag
3202521196003905,3202521196004418,idag
3202521196004444,3202521196008006,cdag
3202521196017937,3202521196023915,idag
3202521196023941,3202521196027089,cdag
3202521196027131,3202521196032985,idag
3202521196033011,3202521196036599,cdag
3202521196036641,3202521196042306,idag
3202521196042333,3202521196045568,cdag
3202521196045608,3202521196051337,idag
3202521196051363,3202521196051697,cdag
3202521196051737,3202521196052208,idag
3202521196052234,3202521196055945,cdag
3202521196055972,3202521196062018,idag
3202521196062044,3202521196065059,cdag
3202521196065100,3202521196071030,idag
3202521196071057,3202521196074468,cdag
3202521196074507,3202521196080531,idag
3202521196080557,3202521196083655,cdag
3202521196083695,3202521196089405,idag
3202521196089432,3202521196089736,cdag
3202521196089777,3202521196090342,idag
3202521196090369,3202521196093572,cdag
3202521196093598,3202521196102633,idag
3202521196102659,3202521196105830,cdag
3202521196105870,3202521196111850,idag
3202521196111876,3202521196115291,cdag
3202521196115332,3202521196121232,idag
3202521196121259,3202521196124785,cdag
3202521196124825,3202521196130504,idag
3202521196130532,3202521196130879,cdag
3202521196130905,3202521196131401,idag
3202521196131428,3202521196134979,cdag
3202521196135006,3202521196142569,idag
3202521196142596,3202521196145810,cdag
3202521196145850,3202521196151780,idag
3202521196151808,3202521196155026,cdag
3202521196155066,3202521196161155,idag
3202521196161182,3202521196164506,cdag
3202521196164546,3202521196170105,idag
3202521196170132,3202521196170504,cdag
3202521196170544,3202521196171084,idag
3202521196171109,3202521196174777,cdag
3202521196174805,3202521196180533,idag
3202521196180559,3202521196184023,cdag
3202521196184063,3202521196191482,idag
3202521196191509,3202521196194829,cdag
3202521196194869,3202521196200519,idag
3202521196200545,3202521196203725,cdag
3202521196203765,3202521196209687,idag
3202521196209712,3202521196210142,cdag
3202521196210183,3202521196210710,idag
3202521196210735,3202521196214026,cdag
3202521196214053,3202521196220135,idag
3202521196220162,3202521196223414,cdag
3202521196223454,3202521196228906,idag
3202521196228934,3202521196231926,cdag
3202521196231966,3202521196238226,idag
3202521196238252,3202521196241583,cdag
3202521196241624,3202521196247419,idag
3202521196247445,3202521196247843,cdag
3202521196247883,3202521196248372,idag
3202521196248398,3202521196252253,cdag
3202521196252280,3202521196260169,idag
3202521196260196,3202521196263163,cdag
3202521196263203,3202521196269289,idag
3202521196269315,3202521196272479,cdag
3202521196272519,3202521196279426,idag
3202521196279452,3202521196282984,cdag
3202521196283025,3202521196289013,idag
3202521196289039,3202521196289359,cdag
3202521196289399,3202521196289893,idag
3202521196289919,3202521196293931,cdag
3202521196293958,3202521196299923,idag
3202521196299949,3202521196302998,cdag
3202521196303039,3202521196309142,idag
3202521196309169,3202521196312451,cdag
3202521196312492,3202521196318331,idag
3202521196318359,3202521196321673,cdag
3202521196321713,3202521196327455,idag
3202521196327482,3202521196327802,cdag
3202521196327853,3202521196328398,idag
3202521196328425,3202521196332173,cdag
3202521196332200,3202521196339327,idag
3202521196339353,3202521196342949,cdag
3202521196342988,3202521196348937,idag
3202521196348963,3202521196352150,cdag
3202521196352213,3202521196357919,idag
3202521196360910,3202521196364453,cdag
3202521196364493,3202521196373291,idag
3202521196373318,3202521196373668,cdag
3202521196373710,3202521196374183,idag
3202521196374209,3202521196377678,cdag
3202521196377731,3202521196383870,idag
3202521196383898,3202521196387189,cdag
3202521196387217,3202521196393037,idag
3202521196393064,3202521196396562,cdag
3202521196396602,3202521196402501,idag
3202521196402528,3202521196405371,cdag
3202521196405412,3202521196411474,idag
3202521196411501,3202521196411886,cdag
3202521196411928,3202521196412518,idag
3202521196412544,3202521196416065,cdag
3202521196416092,3202521196423542,idag
3202521196423569,3202521196427291,cdag
3202521196427330,3202521196433132,idag
3202521196433159,3202521196436179,cdag
3202521196436220,3202521196442260,idag
3202521196442286,3202521196445456,cdag
3202521196445497,3202521196451441,idag
3202521196451468,3202521196451822,cdag
3202521196451885,3202521196452349,idag
3202521196452375,3202521196455483,cdag
3202521196455510,3202521196463045,idag
3202521196463072,3202521196466542,cdag
3202521196466582,3202521196472424,idag
3202521196472451,3202521196475679,cdag
3202521196475743,3202521196481532,idag
3202521196481559,3202521196484600,cdag
3202521196484640,3202521196490346,idag
3202521196490373,3202521196490692,cdag
3202521196490734,3202521196491250,idag
3202521196491277,3202521196494535,cdag
3202521196494561,3202521196500625,idag
3202521196503237,3202521196506570,cdag
3202521196506610,3202521196512319,idag
3202521196512346,3202521196515260,cdag
3202521196515305,3202521196521380,idag
3202521196521408,3202521196524576,cdag
3202521196524616,3202521196530299,idag
3202521196530327,3202521196531979,cdag
3202521196532019,3202521196532538,idag
3202521196532564,3202521196535940,cdag
3202521196535966,3202521196543522,idag
3202521196543548,3202521196546622,cdag
3202521196546663,3202521196553617,idag
3202521196553643,3202521196556928,cdag
3202521196556954,3202521196562542,idag
3202521196562568,3202521196565684,cdag
3202521196565725,3202521196571319,idag
3202521196571346,3202521196571676,cdag
3202521196571716,3202521196572256,idag
3202521196572283,3202521196575871,cdag
3202521196575897,3202521196583879,idag
3202521196583905,3202521196586942,cdag
3202521196586982,3202521196593057,idag
3202521196593084,3202521196596086,cdag
3202521196596126,3202521196601769,idag
3202521196601796,3202521196605028,cdag
3202521196605069,3202521196610749,idag
3202521196610775,3202521196611156,cdag
3202521196611183,3202521196611642,idag
3202521196611669,3202521196614717,cdag
3202521196614743,3202521196621240,idag
3202521196621267,3202521196624823,cdag
3202521196624864,3202521196630477,idag
3202521196630503,3202521196633715,cdag
3202521196633756,3202521196641263,idag
3202521196641290,3202521196644439,cdag
3202521196644479,3202521196650438,idag
3202521196650465,3202521196650777,cdag
3202521196650817,3202521196651302,idag
3202521196651328,3202521196655078,cdag
3202521196655105,3202521196660940,idag
3202521196660967,3202521196664374,cdag
3202521196664415,3202521196670390,idag
3202521196670436,3202521196673664,cdag
3202521196673704,3202521196679199,idag
3202521196679226,3202521196682383,cdag
3202521196682423,3202521196688324,idag
3202521196688350,3202521196688705,cdag
3202521196688746,3202521196689193,idag
3202521196689220,3202521196692285,cdag
3202521196693750,3202521196700158,idag
3202521196700186,3202521196703622,cdag
3202521196703662,3202521196709455,idag
3202521196709481,3202521196712430,cdag
3202521196712470,3202521196718256,idag
3202521196718283,3202521196721421,cdag
3202521196721462,3202521196728903,idag
3202521196728929,3202521196729260,cdag
3202521196729300,3202521196729858,idag
3202521196729885,3202521196733608,cdag
3202521196733634,3202521196742237,idag
3202521196742264,3202521196745416,cdag
3202521196745486,3202521196751283,idag
3202521196751310,3202521196754388,cdag
3202521196754428,3202521196760074,idag
3202521196760100,3202521196763044,cdag
3202521196763085,3202521196768979,idag
3202521196769006,3202521196769416,cdag
3202521196769456,3202521196769926,idag
3202521196769953,3202521196773646,cdag
3202521196773673,3202521196779566,idag
3202521196779593,3202521196782868,cdag
3202521196782909,3202521196788640,idag
3202521196788667,3202521196791589,cdag
3202521196791629,3202521196797804,idag
3202521196797831,3202521196800974,cdag
3202521196801014,3202521196806758,idag
3202521196806785,3202521196807127,cdag
3202521196807181,3202521196807673,idag
3202521196807700,3202521196811155,cdag
3202521196811182,3202521196819432,idag
3202521196819458,3202521196822649,cdag
3202521196822689,3202521196828920,idag
3202521196828947,3202521196831871,cdag
3202521196831910,3202521196837782,idag
3202521196837809,3202521196840852,cdag
3202521196840892,3202521196846772,idag
3202521196846799,3202521196847197,cdag
3202521196847238,3202521196847736,idag
3202521196847763,3202521196851131,cdag
3202521196851157,3202521196857012,idag
3202521196857039,3202521196860259,cdag
3202521196860316,3202521196865986,idag
3202521196866013,3202521196869299,cdag
3202521196869339,3202521196875167,idag
3202521196875194,3202521196878116,cdag
3202521196878156,3202521196884098,idag
3202521196884126,3202521196884497,cdag
3202521196884545,3202521196885032,idag
3202521196885058,3202521196888705,cdag
3202521196888732,3202521196896087,idag
3202521196896113,3202521196899048,cdag
3202521196899087,3202521196905054,idag
3202521196905080,3202521196908505,cdag
3202521196908547,3202521196914229,idag
3202521196914256,3202521196917310,cdag
3202521196917350,3202521196925135,idag
3202521196925161,3202521196925527,cdag
3202521196925578,3202521196926139,idag
3202521196926165,3202521196929879,cdag
3202521196929905,3202521196937055,idag
3202521196937082,3202521196940273,cdag
3202521196940313,3202521196946111,idag
3202521196946137,3202521196949137,cdag
3202521196949176,3202521196955117,idag
3202521196955143,3202521196958427,cdag
3202521196958467,3202521196964327,idag
3202521196964353,3202521196964661,cdag
3202521196964702,3202521196965186,idag
3202521196965212,3202521196968823,cdag
3202521196968850,3202521196974831,idag
3202521196974858,3202521196977923,cdag
3202521196977963,3202521196984197,idag
3202521196984223,3202521196987366,cdag
3202521196987406,3202521196993263,idag
3202521196993289,3202521196996596,cdag
3202521196996637,3202521197004765,idag
3202521197004792,3202521197005201,cdag
3202521197005242,3202521197005779,idag
3202521197005805,3202521197009650,cdag
3202521197009676,3202521197016909,idag
3202521197016936,3202521197019884,cdag
3202521197019923,3202521197025804,idag
3202521197025832,3202521197029107,cdag
3202521197029148,3202521197034744,idag
3202521197034770,3202521197037700,cdag
3202521197038816,3202521197044666,idag
3202521197044713,3202521197045373,cdag
3202521197045414,3202521197046073,idag
3202521197046099,3202521197049604,cdag
3202521197049631,3202521197057444,idag
3202521197057472,3202521197060808,cdag
3202521197060849,3202521197066847,idag
3202521197066873,3202521197070272,cdag
3202521197070312,3202521197075983,idag
3202521197076010,3202521197079241,cdag
3202521197079281,3202521197085160,idag
3202521197085187,3202521197085512,cdag
3202521197085553,3202521197086001,idag
3202521197086027,3202521197089714,cdag
3202521197089740,3202521197095790,idag
3202521197095817,3202521197099015,cdag
3202521197099055,3202521197106247,idag
3202521197106274,3202521197109272,cdag
3202521197109312,3202521197115471,idag
3202521197115499,3202521197118589,cdag
3202521197118629,3202521197124591,idag
3202521197124618,3202521197125080,cdag
3202521197125122,3202521197125674,idag
3202521197125701,3202521197129595,cdag
3202521197129620,3202521197135338,idag
3202521197135364,3202521197138516,cdag
3202521197138557,3202521197144431,idag
3202521197144458,3202521197147713,cdag
3202521197147754,3202521197153317,idag
3202521197153343,3202521197156437,cdag
3202521197156477,3202521197162269,idag
3202521197162295,3202521197162662,cdag
3202521197162703,3202521197163198,idag
3202521197163224,3202521197166998,cdag
3202521197167024,3202521197173018,idag
3202521197173045,3202521197176363,cdag
3202521197176403,3202521197184221,idag
3202521197184247,3202521197188002,cdag
3202521197188117,3202521197195721,idag
3202521197195748,3202521197199287,cdag
3202521197199327,3202521197205321,idag
3202521197205348,3202521197205674,cdag
3202521197205715,3202521197206227,idag
3202521197206253,3202521197209915,cdag
3202521197209941,3202521197217439,idag
3202521197217466,3202521197222160,cdag
3202521197222201,3202521197228086,idag
3202521197228113,3202521197231073,cdag
3202521197231113,3202521197237019,idag
3202521197237045,3202521197240288,cdag
3202521197240329,3202521197246245,idag
3202521197246272,3202521197246620,cdag
3202521197246661,3202521197247135,idag
3202521197247161,3202521197250850,cdag
3202521197250880,3202521197256865,idag
3202521197256892,3202521197259933,cdag
3202521197259973,3202521197266075,idag
3202521197266102,3202521197269229,cdag
3202521197269269,3202521197274855,idag
3202521197274882,3202521197277817,cdag
3202521197277844,3202521197285133,idag
3202521197285161,3202521197285495,cdag
3202521197285535,3202521197286047,idag
3202521197286073,3202521197289547,cdag
3202521197289604,3202521197295434,idag
3202521197295461,3202521197298780,cdag
3202521197298821,3202521197305082,idag
3202521197305109,3202521197308448,cdag
3202521197308489,3202521197314240,idag
3202521197314268,3202521197317457,cdag
3202521197317497,3202521197323158,idag
3202521197323185,3202521197323531,cdag
3202521197323572,3202521197324079,idag
3202521197324105,3202521197327744,cdag
3202521197327771,3202521197333639,idag
3202521197333667,3202521197336885,cdag
3202521197336926,3202521197342535,idag
3202521197342562,3202521197345812,cdag
3202521197345853,3202521197351558,idag
3202521197351585,3202521197354888,cdag
3202521197354928,3202521197360500,idag
3202521197360527,3202521197363243,cdag
3202521197363271,3202521197363823,idag
3202521197363849,3202521197367293,cdag
3202521197367319,3202521197378271,idag
3202521197379207,3202521197382530,cdag
3202521197382572,3202521197388334,idag
3202521197388361,3202521197391582,cdag
3202521197391623,3202521197397248,idag
3202521197397275,3202521197400385,cdag
3202521197400425,3202521197406147,idag
3202521197406174,3202521197406521,cdag
3202521197406547,3202521197406989,idag
3202521197407015,3202521197410058,cdag
3202521197410084,3202521197416385,idag
3202521197416411,3202521197419541,cdag
3202521197419567,3202521197425281,idag
3202521197425307,3202521197428744,cdag
3202521197428784,3202521197434234,idag
3202521197434261,3202521197437621,cdag
3202521197437648,3202521197443420,idag
3202521197443447,3202521197443837,cdag
3202521197443895,3202521197444385,idag
3202521197444410,3202521197447525,cdag
3202521197447551,3202521197453493,idag
3202521197453520,3202521197456753,cdag
3202521197456795,3202521197463778,idag
3202521197463806,3202521197466842,cdag
3202521197466893,3202521197472642,idag
3202521197472669,3202521197475782,cdag
3202521197475810,3202521197481496,idag
3202521197481523,3202521197481881,cdag
3202521197481922,3202521197482367,idag
3202521197482393,3202521197486017,cdag
3202521197486043,3202521197491840,idag
3202521197491867,3202521197494838,cdag
3202521197494878,3202521197500746,idag
3202521197500773,3202521197503893,cdag
3202521197503935,3202521197509690,idag
3202521197509717,3202521197513051,cdag
3202521197513091,3202521197518694,idag
3202521197518722,3202521197519096,cdag
3202521197519155,3202521197519700,idag
3202521197519726,3202521197523017,cdag
3202521197523043,3202521197530361,idag
3202521197530389,3202521197533629,cdag
3202521197533668,3202521197539620,idag
3202521197539646,3202521197542561,cdag
3202521197542602,3202521197550449,idag
3202521197550475,3202521197553728,cdag
3202521197553768,3202521197559407,idag
3202521197559433,3202521197559800,cdag
3202521197559840,3202521197560372,idag
3202521197560399,3202521197563937,cdag
3202521197563963,3202521197571070,idag
3202521197571096,3202521197573967,cdag
3202521197574007,3202521197579877,idag
3202521197579904,3202521197583008,cdag
3202521197583047,3202521197588799,idag
3202521197588826,3202521197592133,cdag
3202521197592173,3202521197597776,idag
3202521197597803,3202521197598091,cdag
3202521197598132,3202521197598682,idag
3202521197598708,3202521197602514,cdag
3202521197602541,3202521197608233,idag
3202521197608260,3202521197611305,cdag
3202521197611345,3202521197617533,idag
3202521197617560,3202521197620686,cdag
3202521197620726,3202521197626294,idag
3202521197626320,3202521197629514,cdag
3202521197629554,3202521197636527,idag
3202521197636555,3202521197636942,cdag
3202521197637000,3202521197637500,idag
3202521197637526,3202521197640867,cdag
3202521197640926,3202521197647107,idag
3202521197647135,3202521197650750,cdag
3202521197650790,3202521197656340,idag
3202521197656366,3202521197659534,cdag
3202521197659573,3202521197665424,idag
3202521197665451,3202521197668317,cdag
3202521197668358,3202521197674376,idag
3202521197674402,3202521197674792,cdag
3202521197674849,3202521197675367,idag
3202521197675393,3202521197678922,cdag
3202521197678949,3202521197686176,idag
3202521197686201,3202521197689198,cdag
3202521197689238,3202521197695105,idag
3202521197695131,3202521197698329,cdag
3202521197698371,3202521197704291,idag
3202521197704317,3202521197707560,cdag
3202521197708624,3202521197714397,idag
3202521197714424,3202521197714768,cdag
3202521197714860,3202521197715383,idag
3202521197715409,3202521197718491,cdag
3202521197718518,3202521197726296,idag
3202521197726323,3202521197729705,cdag
3202521197729744,3202521197735774,idag
3202521197735800,3202521197739018,cdag
3202521197739059,3202521197745069,idag
3202521197745097,3202521197748107,cdag
3202521197748147,3202521197754127,idag
3202521197754154,3202521197754469,cdag
3202521197754510,3202521197754992,idag
3202521197755018,3202521197758605,cdag
3202521197758632,3202521197765742,idag
3202521197765769,3202521197768862,cdag
3202521197768903,3202521197774815,idag
3202521197774843,3202521197777963,cdag
3202521197777989,3202521197783691,idag
3202521197783717,3202521197786855,cdag
3202521197786895,3202521197792787,idag
3202521197792813,3202521197793249,cdag
3202521197793290,3202521197793764,idag
3202521197793791,3202521197797266,cdag
3202521197797292,3202521197803004,idag
3202521197803031,3202521197806220,cdag
3202521197806261,3202521197813929,idag
3202521197813955,3202521197817199,cdag
3202521197817239,3202521197823138,idag
3202521197823164,3202521197826338,cdag
3202521197826379,3202521197832325,idag
3202521197832352,3202521197832696,cdag
3202521197832723,3202521197833227,idag
3202521197833253,3202521197836959,cdag
3202521197836986,3202521197843846,idag
3202521197843872,3202521197847018,cdag
3202521197847057,3202521197852995,idag
3202521197853021,3202521197856316,cdag
3202521197856356,3202521197862015,idag
3202521197862041,3202521197865286,cdag
3202521197865327,3202521197871264,idag
3202521197871291,3202521197871648,cdag
3202521197871710,3202521197872201,idag
3202521197872227,3202521197875675,cdag
3202521197875701,3202521197881734,idag
3202521197881761,3202521197884735,cdag
3202521197884775,3202521197890524,idag
3202521197890551,3202521197893352,cdag
3202521197893392,3202521197900553,idag
3202521197900580,3202521197904133,cdag
3202521197904173,3202521197909692,idag
3202521197909720,3202521197910025,cdag
3202521197910065,3202521197910485,idag
3202521197910511,3202521197913979,cdag
3202521197914006,3202521197920072,idag
3202521197920100,3202521197923449,cdag
3202521197923490,3202521197929328,idag
3202521197929354,3202521197932405,cdag
3202521197932445,3202521197938342,idag
3202521197938369,3202521197941575,cdag
3202521197941615,3202521197947488,idag
3202521197947515,3202521197947925,cdag
3202521197947952,3202521197948452,idag
3202521197948479,3202521197952195,cdag
3202521197952222,3202521197960709,idag
3202521197960735,3202521197964089,cdag
3202521197964146,3202521197970165,idag
3202521197970192,3202521197973370,cdag
3202521197973410,3202521197979035,idag
3202521197979061,3202521197982139,cdag
3202521197982223,3202521197989628,idag
3202521197989655,3202521197989966,cdag
3202521197990006,3202521197990458,idag
3202521197990485,3202521197991451,cdag
3202521197991477,3202521197993450,idag
3202521581206823,3202521581212388,cdag
3202521581212439,3202521581239908,idag
3202521721863614,3202521721865927,cdag
3202521721866067,3202521721867327,idag
3202522081338139,3202522081341511,cdag
3202522081341619,3202522081347904,idag


==> profile/wave_sim/profile.start.txt <==
3202521188383475

==> profile/wave_sim/profile.stop.txt <==
3202521579087972

==> profile/wave_sim/title.txt <==
WaveSim, 8k$\times$8k, 100 time steps

==> scaling/leonardo-nbody-float-tiled-1M-100-idag.csv <==
num_gpus;steps_per_sec
1;0.756
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
2;1.482
2;1.482
2;1.482
2;1.482
2;1.482
2;1.482
2;1.482
2;1.482
2;1.482
2;1.482
4;2.9
4;2.913
4;2.916
4;2.917
4;2.918
4;2.92
4;2.922
4;2.923
4;2.924
4;2.926
8;5.361
8;5.362
8;5.364
8;5.368
8;5.368
8;5.377
8;5.384
8;5.385
8;5.386
8;5.391
16;9.191
16;9.199
16;9.276
16;9.283
16;9.286
16;9.29
16;9.296
16;9.322
16;9.325
16;9.326
32;14.363
32;14.381
32;14.447
32;14.514
32;14.577
32;14.598
32;14.603
32;14.604
32;14.618
32;14.64
64;20.65
64;20.693
64;20.746
64;20.868
64;20.971
64;20.981
64;21.063
64;21.088
64;21.101
64;21.104
128;26.452
128;26.842
128;26.901
128;27.031
128;27.242
128;27.371
128;27.487
128;27.516
128;27.694
128;27.711


==> scaling/leonardo-nbody-float-tiled-1M-100-legacy-buffer-manager.csv <==
num_gpus;steps_per_sec
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
2;1.455
2;1.456
2;1.456
2;1.456
2;1.457
2;1.457
2;1.457
2;1.457
2;1.457
2;1.458
4;2.824
4;2.825
4;2.825
4;2.826
4;2.826
4;2.827
4;2.83
4;2.832
4;2.833
4;2.834
8;5.185
8;5.188
8;5.189
8;5.194
8;5.196
8;5.196
8;5.198
8;5.2
8;5.203
8;5.203
16;8.724
16;8.729
16;8.736
16;8.736
16;8.739
16;8.74
16;8.74
16;8.748
16;8.75
16;8.753
32;13.272
32;13.283
32;13.298
32;13.309
32;13.313
32;13.335
32;13.337
32;13.344
32;13.356
32;13.388
64;18.492
64;18.606
64;18.612
64;18.642
64;18.711
64;18.737
64;18.74
64;18.74
64;18.774
64;18.811
128;22.929
128;23.08
128;23.113
128;23.329
128;23.347
128;23.367
128;23.374
128;23.402
128;23.509
128;23.634


==> scaling/leonardo-nbody-float-tiled-1M-100-legacy-ccgrid-multigpu.csv <==
num_gpus;steps_per_sec
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
1;0.757
2;1.48
2;1.481
2;1.481
2;1.481
2;1.481
2;1.481
2;1.481
2;1.481
2;1.481
2;1.481
4;2.893
4;2.904
4;2.906
4;2.907
4;2.907
4;2.909
4;2.91
4;2.911
4;2.912
4;2.912
8;5.302
8;5.306
8;5.311
8;5.311
8;5.314
8;5.316
8;5.319
8;5.319
8;5.321
8;5.323
16;9.008
16;9.03
16;9.069
16;9.069
16;9.072
16;9.074
16;9.087
16;9.088
16;9.093
16;9.094
32;13.844
32;13.903
32;13.907
32;13.955
32;13.982
32;14.007
32;14.014
32;14.02
32;14.021
32;14.04
64;19.635
64;19.678
64;19.783
64;19.797
64;19.807
64;19.813
64;19.825
64;19.832
64;19.842
64;19.855
128;23.743
128;24.091
128;24.401
128;24.539
128;24.565
128;24.739
128;24.77
128;24.792
128;24.804
128;24.865


==> scaling/leonardo-rsim-rvl-1000-idag.csv <==
num_gpus;ms_per_timestep
1;199.218
1;199.255
1;199.273
1;199.322
1;199.411
1;199.421
1;199.434
1;199.699
1;199.849
1;199.997
2;102.462
2;102.468
2;102.489
2;102.493
2;102.52
2;102.522
2;102.524
2;102.563
2;102.756
2;102.796
4;51.983
4;51.987
4;52.002
4;52.007
4;52.017
4;52.022
4;52.022
4;52.057
4;52.079
4;52.332
8;26.721
8;26.726
8;26.73
8;26.732
8;26.758
8;26.905
8;26.919
8;26.927
8;26.937
8;27.039
16;13.771
16;13.773
16;13.779
16;13.792
16;13.833
16;13.837
16;13.852
16;13.926
16;13.948
16;13.961
32;7.343
32;7.363
32;7.37
32;7.372
32;7.373
32;7.382
32;7.393
32;7.413
32;7.434
32;7.46
64;4.148
64;4.164
64;4.174
64;4.177
64;4.181
64;4.193
64;4.203
64;4.25
64;4.258
64;4.301
128;nan
128;2.784
128;2.798
128;2.806
128;2.878
128;2.894
128;2.92
128;2.974
128;2.975
128;nan


==> scaling/leonardo-rsim-rvl-1000-legacy-buffer-manager-naive.csv <==
num_gpus;ms_per_timestep
1;199.53
1;199.533
1;199.543
1;199.571
1;199.591
1;199.632
1;199.643
1;199.713
1;199.717
1;199.78
2;125.299
2;125.435
2;125.614
2;125.642
2;125.703
2;125.788
2;125.8
2;125.887
2;125.944
2;125.96
4;66.515
4;66.874
4;67.085
4;67.177
4;67.441
4;67.454
4;67.481
4;67.571
4;67.7
4;68.034
8;45.777
8;46.842
8;47.093
8;47.641
8;47.681
8;48.274
8;48.31
8;48.463
8;48.513
8;48.758
16;20.147
16;20.254
16;20.355
16;20.509
16;20.519
16;20.522
16;20.531
16;20.596
16;20.803
16;21.881
32;9.465
32;9.482
32;9.491
32;9.492
32;9.506
32;9.543
32;9.545
32;9.59
32;9.705
32;9.706
64;6.77
64;6.783
64;6.789
64;6.808
64;6.811
64;6.825
64;6.867
64;6.87
64;6.928
64;7.038
128;6.368
128;6.446
128;6.452
128;6.477
128;6.484
128;6.567
128;6.6
128;6.649
128;6.65
128;6.903

==> scaling/leonardo-rsim-rvl-1000-legacy-buffer-manager-resize-hack.csv <==
num_gpus;ms_per_timestep
1;198.235
1;198.281
1;198.354
1;198.384
1;198.407
1;198.429
1;198.466
1;198.514
1;198.596
1;198.811
2;102.618
2;102.627
2;102.659
2;102.666
2;102.675
2;102.688
2;102.71
2;102.719
2;102.741
2;102.927
4;52.178
4;52.182
4;52.252
4;52.269
4;52.285
4;52.329
4;52.335
4;52.36
4;52.535
4;52.572
8;26.871
8;26.876
8;26.962
8;26.996
8;26.999
8;27.001
8;27.003
8;27.007
8;27.019
8;28.297
16;14.057
16;14.076
16;14.077
16;14.118
16;14.139
16;14.151
16;14.16
16;14.163
16;14.232
16;14.237
32;7.825
32;7.83
32;7.834
32;7.84
32;7.842
32;7.842
32;7.842
32;7.852
32;7.855
32;8.094
64;4.983
64;5.016
64;5.029
64;5.079
64;5.094
64;5.094
64;5.141
64;5.142
64;5.264
64;5.426
128;4.755
128;4.831
128;4.897
128;4.899
128;4.917
128;5.226
128;5.35
128;5.37
128;5.625
128;6.165

==> scaling/leonardo-rsim-rvl-1000-legacy-ccgrid-multigpu-naive.csv <==
num_gpus;ms_per_timestep
1;199.667
1;199.721
1;199.723
1;199.729
1;199.83
1;199.929
1;199.94
1;199.948
1;199.976
1;200.334
2;105.491
2;105.499
2;105.51
2;105.525
2;105.611
2;105.645
2;105.701
2;105.721
2;105.736
2;118.22
4;57.602
4;57.65
4;57.661
4;57.668
4;57.673
4;57.694
4;57.718
4;57.721
4;57.73
4;57.971
8;31.592
8;31.655
8;31.673
8;31.677
8;31.709
8;31.715
8;31.727
8;31.729
8;31.788
8;31.788
16;21.998
16;22.179
16;22.28
16;22.291
16;22.347
16;22.368
16;22.385
16;22.601
16;22.62
16;22.675
32;16.711
32;16.726
32;16.735
32;16.844
32;16.869
32;16.891
32;16.926
32;16.961
32;17.099
32;17.195
64;13.677
64;13.684
64;13.715
64;13.736
64;13.74
64;13.753
64;13.761
64;13.812
64;13.827
64;13.872
128;17.892
128;17.897
128;17.989
128;18.16
128;18.241
128;18.255
128;18.374
128;18.458
128;18.483
128;18.703

==> scaling/leonardo-rsim-rvl-1000-legacy-ccgrid-multigpu-resize-hack.csv <==
num_gpus;ms_per_timestep
1;198.233
1;198.262
1;198.262
1;198.403
1;198.407
1;198.47
1;198.541
1;198.879
1;199.004
1;199.247
2;102.582
2;102.621
2;102.67
2;102.689
2;102.694
2;102.767
2;102.82
2;103.124
2;103.125
2;103.133
4;52.284
4;52.289
4;52.323
4;52.348
4;52.35
4;52.378
4;52.382
4;52.395
4;52.471
4;52.703
8;27.322
8;27.346
8;27.363
8;27.378
8;27.382
8;27.391
8;27.396
8;27.4
8;27.433
8;27.456
16;18.866
16;19.222
16;19.223
16;19.357
16;19.382
16;19.405
16;19.421
16;19.547
16;19.662
16;19.98
32;14.669
32;14.696
32;14.783
32;14.82
32;14.836
32;14.952
32;14.989
32;14.991
32;15.186
32;15.197
64;11.489
64;11.498
64;11.626
64;11.646
64;11.678
64;11.755
64;11.816
64;12.07
64;12.162
64;12.204
128;9.262
128;9.296
128;9.414
128;9.419
128;9.625
128;9.648
128;9.669
128;9.783
128;9.84
128;9.941

==> scaling/leonardo-wavesim-16k-200-idag.csv <==
num_gpus;total_ms
1;3143.04
1;3143.98
1;3161.55
1;3163.49
1;3163.68
1;3164.35
1;3166.13
1;3166.34
1;3167.18
1;3171.2
2;1574.99
2;1575.42
2;1578.88
2;1579.81
2;1580.11
2;1582.33
2;1588.33
2;1591.25
2;1592.19
2;1592.6
4;810.34
4;812.33
4;822.7
4;824.28
4;825.05
4;826.45
4;831.18
4;831.49
4;832.37
4;869.39
8;445.21
8;455.74
8;457.19
8;461.14
8;461.61
8;462.74
8;462.97
8;473.67
8;486.25
8;488.57
16;262.51
16;265.14
16;267.67
16;275.19
16;275.32
16;276.97
16;284.45
16;287.32
16;302.42
16;317.77
32;168.68
32;169.61
32;170.51
32;171.66
32;177.84
32;177.91
32;178.56
32;212.53
32;229.11
32;229.57
64;126.83
64;139.69
64;141.36
64;144.17
64;145.76
64;147.96
64;153.91
64;155.44
64;169.47
64;177.76
128;131.67
128;152.72
128;155.37
128;156.76
128;156.88
128;166.0
128;168.54
128;195.58
128;197.96
128;203.3


==> scaling/leonardo-wavesim-16k-200-legacy-buffer-manager.csv <==
num_gpus;total_ms
1;3148.58
1;3153.34
1;3170.18
1;3170.91
1;3170.93
1;3172.2
1;3174.93
1;3178.6
1;3179.7
1;3180.6
2;1615.95
2;1618.99
2;1619.71
2;1619.97
2;1621.8
2;1623.34
2;1623.42
2;1625.56
2;1626.03
2;1629.75
4;869.5
4;873.22
4;873.5
4;873.74
4;874.12
4;874.25
4;875.63
4;876.39
4;878.2
4;880.52
8;497.63
8;498.43
8;499.36
8;499.6
8;500.27
8;501.78
8;503.04
8;505.52
8;507.45
8;530.72
16;307.84
16;309.65
16;311.0
16;314.37
16;315.87
16;nan
16;314.82
16;321.5
16;329.97
16;332.1
32;209.83
32;212.91
32;215.0
32;217.99
32;219.46
32;220.56
32;222.57
32;232.09
32;238.84
32;269.64
64;169.73
64;180.79
64;183.41
64;192.57
64;200.02
64;202.09
64;211.0
64;216.81
64;234.22
64;250.0
128;150.08
128;153.63
128;164.35
128;180.08
128;181.73
128;182.03
128;188.34
128;209.01
128;214.38
128;277.43

==> scaling/leonardo-wavesim-16k-200-legacy-ccgrid-multigpu.csv <==
num_gpus;total_ms
1;3153.66
1;3154.32
1;3154.62
1;3158.92
1;3160.67
1;3171.21
1;3171.82
1;3172.46
1;3176.31
1;3180.11
2;1606.3
2;1608.21
2;1608.5
2;1609.08
2;1609.91
2;1611.47
2;1611.92
2;1612.29
2;1613.4
2;1625.42
4;867.66
4;867.8
4;868.64
4;868.67
4;868.71
4;868.78
4;869.36
4;870.91
4;871.06
4;871.3
8;nan
8;nan
8;nan
8;nan
8;nan
8;nan
8;nan
8;nan
8;nan
8;nan
16;309.32
16;315.25
16;316.94
16;331.06
16;nan
16;323.98
16;nan
16;nan
16;335.27
16;359.15
32;236.22
32;237.69
32;238.66
32;248.92
32;249.95
32;251.13
32;251.52
32;260.44
32;262.33
32;281.46
64;195.64
64;202.35
64;204.51
64;204.63
64;209.07
64;213.27
64;226.69
64;233.81
64;235.99
64;246.12
128;184.31
128;187.81
128;193.65
128;196.3
128;201.84
128;209.96
128;212.02
128;242.38
128;433.36
128;434.31
